Numerical simulation of a fine-tunable F\"oppl-von K\'arm\'an model for foldable and bilayer plates

A numerical scheme is proposed to identify low energy configurations of a F\"oppl-von K\'arm\'an model for bilayer plates. The dependency of the corresponding elastic energy on the in-plane displacement $u$ and the out-of-plane deflection $w$ leads to a practical minimization of the functional via a decoupled gradient flow. In particular, the energies of the resulting iterates are shown to be monotonically decreasing. The discretization of the model relies on $P1$ finite elements for the horizontal part $u$ and utilizes the discrete Kirchhoff triangle for the vertical component $w$. The model allows for analysing various different problem settings via numerical simulation: (i) stable low-energy configurations are detected dependent on a specified prestrain described by elastic material properties, (ii) curvature inversions of spherical and cylindrical configurations are investigated, (iii) elastic responses of foldable cardboards for different spontaneous curvatures and crease geometries are compared.

==> material/cardboard_fold/energy_fold_incforce.txt <==
iterations	indentation	ener	ener_bend	ener_stretch	ener_bend_pcw	ener_pcw	ener_pcw_force
%1	0.459916141640931	0.0322720996210906	2.09216955766409e-06	0.032270007451533	1.71222989919156e-06	0.0322717196814322	0.0322717196814322
%2	0.446070330757822	0.0013083691205166	2.22144852368495e-06	0.00130614767199291	1.62064841010651e-06	0.00130776832040302	0.00130776832040302
%3	0.446909584382096	0.000384411435927041	2.08809686196989e-06	0.000382323339065072	1.60302720415113e-06	0.000383926366269223	0.000383926366269223
%4	0.451426173904813	0.000325973182247119	1.93006793256476e-06	0.000324043114314554	1.6010138990493e-06	0.000325644128213603	0.000325644128213603
%5	0.456440218451915	0.000285611464206574	1.80945856453181e-06	0.000283802005642042	1.60011402983665e-06	0.000285402119671879	0.000285402119671879
%6	0.461511499595757	0.000252092962128077	1.72518934923519e-06	0.000250367772778842	1.59862718869421e-06	0.000251966399967536	0.000251966399967536
%7	0.46645027768492	0.000224874596496155	1.67065463006477e-06	0.00022320394186609	1.59641182679654e-06	0.000224800353692887	0.000224800353692887
%8	0.471026693220159	0.000203574580387444	1.6380267977839e-06	0.00020193655358966	1.59344140756058e-06	0.000203529994997221	0.000203529994997221
%9	0.475008747214723	0.000187339462032331	1.61895106098202e-06	0.000185720510971349	1.58966818968553e-06	0.000187310179161034	0.000187310179161034
%10	0.478267359851468	0.000174915101094592	1.60647257734254e-06	0.000173308628517249	1.58520320569686e-06	0.000174893831722946	0.000174893831722946
11	0.480851070506778	0.000165135090462514	1.59682584197551e-06	0.000163538264620539	1.58076581628858e-06	0.000165119030436827	0.000165119030436827
12	0.470448599255393	0.000169892043751286	1.81891605788353e-06	0.000168073127693402	1.5803001572941e-06	0.000169653427850696	0.00211410045714493
13	0.453560139584057	0.000194981521431894	2.69725527064749e-06	0.000192284266161247	1.60091070708472e-06	0.000193885176868331	0.00396716075336038
14	0.434442136070633	0.000238920667998336	4.23163342409363e-06	0.000234689034574243	1.64011755448002e-06	0.000236329152128723	0.00569239652339333
15	0.415518412215826	0.000300412853345924	6.12416620921142e-06	0.000294288687136712	1.68479146783871e-06	0.000295973478604551	0.00729371984593816
16	0.391848629027151	0.000388352029371689	8.98378678269363e-06	0.000379368242588995	1.7585670868995e-06	0.000381126809675895	0.00869103591069476
17	0.364379023350218	0.000506381958839499	1.26572313145414e-05	0.000493724727524958	1.86683584431596e-06	0.000495591563369274	0.00984988677403409
18	0.340921149597232	0.000649143464761601	1.60536303816436e-05	0.000633089834379957	1.95189531327276e-06	0.00063504172969323	0.0109217264271784
19	0.31385979017323	0.000806923576081287	1.94691909067078e-05	0.00078745438517458	2.09600694067348e-06	0.000789550392115253	0.0103440125172361
20	0.290369963152624	0.000966759865977923	2.18348743663385e-05	0.000944924991611584	2.23764704852748e-06	0.000947162638660112	0.0098523316900891
21	0.266360007668454	0.00112864543486222	2.25619996619462e-05	0.00110608343520027	2.42934328071707e-06	0.00110851277848099	0.00932529954890143
22	0.246805113695317	0.00127032190589407	2.24447969765213e-05	0.00124787710891755	2.60338397450768e-06	0.00125048049289206	0.00889064012390547
23	0.230664146861449	0.00138779372596154	2.19783930616134e-05	0.00136581533289992	2.76089867403269e-06	0.00136857623157395	0.00852144045913628
24	0.21580533998047	0.0014680496734556	2.11708235362048e-05	0.0014468788499194	2.95749069914721e-06	0.00144983634061854	0.00813403304201376
25	0.203314131722179	0.00153238668805825	2.09399454211636e-05	0.00151144674263709	3.14780668923274e-06	0.00151459454932632	0.00780147192427239
26	0.192514217044721	0.00158549033950017	2.12913350115496e-05	0.00156419900448862	3.33161200211796e-06	0.00156753061649074	0.00751086625186381
27	0.182918876108915	0.00163069493020398	2.21751904853019e-05	0.00160851973971868	3.50932487346322e-06	0.00161202906459214	0.00725226208446325
28	0.174192434777142	0.00167015640225889	2.35164931562909e-05	0.0016466399091026	3.68171830082575e-06	0.00165032162740343	0.00701812534245317
29	0.16610516636377	0.00170531116584513	2.52329435574712e-05	0.00168007822228766	3.84974915553546e-06	0.0016839279714432	0.00680282401612676
30	0.158137833231388	0.00171476460111425	2.78103711448527e-05	0.0016869542299694	4.10231045420992e-06	0.0016910565404236	0.00656453667959798
31	0.150333811515972	0.00172859125078659	3.0700651261483e-05	0.0016978905995251	4.36840466237029e-06	0.00170225900418747	0.00634225728217206
32	0.14276742884516	0.00174461851605129	3.37175779448241e-05	0.00171090093810647	4.6455280489045e-06	0.00171554646615537	0.00613335405932241
33	0.13544818260634	0.00176208884136276	3.67482354519141e-05	0.00172534060591084	4.93240719154295e-06	0.00173027301310238	0.00593570203232345
34	0.128364376760163	0.00178059985090071	3.9731486950496e-05	0.00174086836395021	5.22844218223607e-06	0.00174609680613245	0.00574750268736617
35	0.121497156779302	0.00179982297835972	4.2641367313258e-05	0.00175718161104646	5.53349291504784e-06	0.00176271510396151	0.00556720582894991
36	0.114825747333965	0.00181945403999554	4.54736314212164e-05	0.00177398040857432	5.84773393492776e-06	0.00177982814250925	0.00539348496331602
37	0.1083294561949	0.00183922479394971	4.82358306984329e-05	0.00179098896325128	6.17153361958749e-06	0.00179716049687087	0.00522522145350422
38	0.101988563237461	0.00185891629978481	5.09406956510248e-05	0.00180797560413379	6.50535595897456e-06	0.00181448096009276	0.00506148416268714
39	0.0953956492865295	0.00185623979120561	5.38260362083244e-05	0.00180241375499729	7.13050340908289e-06	0.00180954425840637	0.00486705686666212
40	0.0887918020982983	0.00185787406094945	5.68345320007007e-05	0.00180103952894875	7.82001599871687e-06	0.00180885954494747	0.00467760883907323
41	0.0822438111579024	0.00186245407255527	5.99002349032291e-05	0.00180255383765204	8.56996788312208e-06	0.00181112380553517	0.00449305901896936
42	0.0757703369205018	0.001869327191434	6.2985221241308e-05	0.00180634197019269	9.37694324309007e-06	0.00181571891343578	0.00431311250312585
43	0.0693751291033665	0.00187800726422024	6.60714187492265e-05	0.00181193584547101	1.02381044260802e-05	0.00182217394989709	0.0041373472359866
44	0.0630566827291283	0.00188806013352742	6.91540060917686e-05	0.00181890612743565	1.11512116895464e-05	0.0018300573391252	0.0039652790264821
45	0.056811592585202	0.00189909193109915	7.22359813806603e-05	0.00182685594971849	1.21145607058582e-05	0.00183897051042434	0.00379641597416346
46	0.0506357973604079	0.00191075852958864	7.53241833403045e-05	0.00183543434624833	1.3126872029875e-05	0.00184856121827821	0.00363029557796992
47	0.0445250956928113	0.00192277247284601	7.8426656604159e-05	0.00184434581624185	1.41871674744484e-05	0.0018585329837163	0.00346650530646057
48	0.0384753917610094	0.00193490328884086	8.15510777872625e-05	0.00185335221105359	1.52946560540077e-05	0.0018686468671076	0.00330469064001915
49	0.0318540401632996	0.00192349407592344	8.56811821347609e-05	0.00183781289378868	1.75558924787777e-05	0.00185536878626745	0.00310266959953843
50	0.0251484680525884	0.00191695791729516	9.01538290768233e-05	0.00182680408821834	2.00173261881145e-05	0.00184682141440645	0.00290448372185365
51	0.0184440822829592	0.00191375988555741	9.48616309275762e-05	0.00181889825462983	2.26671105447595e-05	0.00184156536517459	0.00271010786057227
52	0.0117686416418945	0.00191314898676936	9.9739047855535e-05	0.00181340993891382	2.5494187136585e-05	0.00183890412605041	0.0025193375558526
53	0.00513354207327543	0.00191457328031011	0.000104748782727761	0.00180982449758235	2.84886582600128e-05	0.00183831315584236	0.00233187705500705
54	-0.00145553300896084	0.00191756332085876	0.000109871825082252	0.0018076914957765	3.16418139042612e-05	0.00183933330968076	0.00214739468020313
55	-0.0079954527712367	0.00192171897915485	0.000115099897156021	0.00180661908199883	3.49460446919376e-05	0.00184156512669077	0.00196556548414967
56	-0.0144845118552903	0.00192672377910905	0.000120429723159319	0.00180629405594973	3.83945865414187e-05	0.00184468864249115	0.00178611014618208
57	-0.0209218920537801	0.00193233791042507	0.000125859882703074	0.00180647802772199	4.19811695147028e-05	0.00184845919723669	0.00160880173820536
58	-0.0273073529849834	0.00193837268448875	0.000131389757571975	0.00180698292691678	4.56998603162002e-05	0.00185268278723298	0.00143344841727691
59	-0.0348391095514939	0.00192488422124035	0.000140798180140239	0.00178408604110011	5.32942417238287e-05	0.00183738028282394	0.00120735573619209
60	-0.0424053770869975	0.00191713968192753	0.000150751884599067	0.00176638779732846	6.13788146745218e-05	0.00182776661200298	0.000986876897170018
61	-0.0499344870995568	0.00191352998062335	0.000161127585813043	0.00175240239481031	6.99124673552243e-05	0.00182231486216553	0.000771672453011781
62	-0.0574068724119164	0.00191312920393395	0.000171854205317968	0.00174127499861598	7.88584929076785e-05	0.00182013349152366	0.000561263916503933
63	-0.0648150665057292	0.00191529324494641	0.000182888368445215	0.0017324048765012	8.81860665865859e-05	0.00182059094308778	0.000355223739564919
64	-0.072155147813002	0.00191955537269156	0.000194195898525201	0.00172535947416635	9.78686270941984e-05	0.00182322810126055	0.000153216626180097
65	-0.0794246427214084	0.00192551180002498	0.000205750856624996	0.00171976094339998	0.000107881867346241	0.00182764281074623	-4.50778075501919e-05
66	-0.086622015800527	0.00193280085426409	0.000217540220802866	0.00171526063346122	0.000118203432141398	0.00183346406560262	-0.000239978589398248
67	-0.0937465618882271	0.00194115334645611	0.000229561003669435	0.00171159234278667	0.000128813549216498	0.00184040589200317	-0.000431745246907678
68	-0.100798274154347	0.00195040370512511	0.00024181121220001	0.0017085924929251	0.000139695190285774	0.00184828768321087	-0.000620552863447684
%69	-0.10988022949285	0.00195403588636158	0.000265019787318481	0.00168901609904309	0.000161537205957706	0.0018505533050008	-0.000869192258611788
%70	-0.11889132583394	0.00196350462944742	0.000289212188048643	0.00167429244139877	0.000184394024100169	0.00185868646549894	-0.00110971000425235
%71	-0.127788951964717	0.00197715782353084	0.000314227213515683	0.00166293061001516	0.000208173514331113	0.00187110412434627	-0.00134294965897263
%72	-0.136565363840248	0.00199406878174859	0.000339969644075862	0.00165409913767273	0.000232792472721564	0.00188689161039429	-0.00156960105709863
%73	-0.145219009589779	0.00201361337653397	0.000366386933205209	0.00164722644332876	0.000258177792263471	0.00190540423559224	-0.0017902251395111
%74	-0.15744785622931	0.00204718625413432	0.000418247692916505	0.00162893856121782	0.000309152309515516	0.00193809087073333	-0.00209166397935433
%75	-0.169395407085834	0.00208876734503631	0.000472755240296652	0.00161601210473966	0.000362772742381395	0.00197878484712106	-0.00237757803153727
%76	-0.181050442692685	0.00213624834840697	0.000529508244493203	0.00160674010391376	0.000418660375339588	0.00202540047925335	-0.00264982471306903
%77	-0.192419256480817	0.00218826802822394	0.000588155294004321	0.00160011273421962	0.000476486815395103	0.00207659954961472	-0.00290982641707951
%78	-0.200294518842372	0.00222162834474587	0.000619373349302844	0.00160225499544303	0.000506877573744092	0.00210913256918712	-0.00309545772080099
%79	-0.208045214391791	0.00225493943270025	0.000650806876257155	0.00160413255644309	0.000537580705427938	0.00214171326187103	-0.00327762651248973
%80	-0.218784209681102	0.00231160643733852	0.000712073065289758	0.00159953337204877	0.000598296446310228	0.00219782981835899	-0.00351562821456305
%81	-0.229268013015961	0.00237073857035032	0.000774481321843119	0.0015962572485072	0.000660179170013426	0.00225643641852063	-0.00374419982577454
%82	-0.245001828808638	0.00248566730121593	0.000897076528242136	0.0015885907729738	0.000782463860376031	0.00237105463334983	-0.00405597853991066
%83	-0.257574155051011	0.00257931227946026	0.000993959454569285	0.00158535282489097	0.000878910908822791	0.00246426373371376	-0.00430530272403162
%84	-0.269704625263163	0.00267516096658076	0.00109162390600275	0.00158353706057801	0.000976131859893457	0.00255966892047147	-0.00454049878212879
%85	-0.281408490997969	0.00277239839034172	0.00118954222267427	0.00158285616766746	0.0010735825497304	0.00265643871739786	-0.00476288607001191
%86	-0.292704761124012	0.0028703397776994	0.00128724694451509	0.00158309283318431	0.00117079420660584	0.00275388703979014	-0.00497365412057402
%87	-0.303611946078295	0.00296839570971461	0.00138432998633629	0.00158406572337833	0.00126736497287074	0.00285143069624907	-0.00517387741847165
%88	-0.314147803228434	0.00306606208899336	0.00148043807682126	0.0015856240121721	0.00136295118887251	0.00294857520104461	-0.00536452383122047
%89	-0.324329236865435	0.00316290274394124	0.0015752689837131	0.00158763376022814	0.00145725997044355	0.00304489373067168	-0.00554647213811318
%90	-0.334172277974382	0.00325854092373164	0.00166856930430438	0.00158997161942726	0.00155004428980514	0.0031400159092324	-0.00572052206982396
%91	-0.348729396422496	0.00343478981303371	0.00184372584642497	0.00159106396660874	0.00172481788812904	0.00331588185473778	-0.00593879139214616
%92	-0.362271510579125	0.00360452238807256	0.00201172281631728	0.00159279957175529	0.00189237481056704	0.00348517438232233	-0.00613668524493556
%93	-0.374901486604575	0.00376677264035637	0.00217162327287281	0.00159514936748356	0.0020518334182747	0.00364698278575826	-0.00631770848743596
%94	-0.386699282475723	0.00392094411442586	0.00232289372808921	0.00159805038633665	0.00220266635153031	0.00380071673786695	-0.00648462448723111
%95	-0.394292242267065	0.00399982622522171	0.00239769626505137	0.00160212996017034	0.00227692017432312	0.00387905013449346	-0.00661524515188584
%96	-0.401676617923326	0.00407646298010872	0.00246997489459017	0.00160648808551855	0.00234868979859895	0.00395517788411751	-0.00674239048092918
%97	-0.4088490209243	0.00415076919201431	0.00253979819443147	0.00161097099758284	0.00241800287629112	0.00402897387387395	-0.00686619528823538
%98	-0.418795235346913	0.00428313797049187	0.00266814220553604	0.00161499576495583	0.00254592025539164	0.00416091602034747	-0.00700541993731756
%99	-0.428127378804714	0.00440720151764636	0.00278793303202087	0.00161926848562549	0.00266519562566138	0.00428446411128687	-0.00713670066992914
%100	-0.436910688577523	0.00452317222383621	0.00289935078222389	0.00162382144161233	0.00277605470839594	0.00439987615000826	-0.00726142492074805
%101	-0.445193372801903	0.00463132261735775	0.00300269255332145	0.0016286300640363	0.00287880721879145	0.00450743728282775	-0.00738063098813815
%102	-0.453018882497833	0.00473200128572896	0.0030983143226622	0.00163368696306676	0.0029738207393143	0.00460750770238106	-0.00749512011763679
%103	-0.460426267637182	0.00482560031001566	0.00318660925491248	0.00163899105510318	0.00306150159420812	0.00470049264931129	-0.00760552734411781
%104	-0.467450845456123	0.00491252593804626	0.00326799655194844	0.00164452938609783	0.00314227711907228	0.00478680650517011	-0.00771237748317745
%105	-0.474124703075438	0.00499318189832976	0.00334290766915862	0.00165027422917113	0.00321658037952306	0.00486685460869419	-0.00781611784098346
%106	-0.480477132347868	0.00506796688227299	0.00341177161441778	0.00165619526785521	0.00328483924466525	0.00494103451252046	-0.00791712893096869
%107	-0.48653494460866	0.00513727766413879	0.00347500603555067	0.00166227162858812	0.00334747014117774	0.00500974176976586	-0.00801572735038415
%108	-0.492322671202134	0.00520150781540756	0.00353301387947373	0.00166849393593382	0.00340487434870822	0.00507336828464204	-0.00811217295890699
%109	-0.4978627246781	0.00526103370652489	0.00358618064820596	0.00167485305831894	0.0034574339554558	0.00513228701377473	-0.00820668857220712
%110	-0.503175580911275	0.00531620341484722	0.00363487160638425	0.00168133180846297	0.00350550887609002	0.00518684068455299	-0.0082994760814649


==> material/cardboard_fold/energy_nofold_incforce.txt <==
iterations	indentation	ener	ener_bend	ener_stretch
%1	0.476774319994283	0.0328335406241771	1.71454771028415e-06	0.0328318260764668
%2	0.465322135224605	0.00164284081198519	1.62293032944398e-06	0.00164121788165575
%3	0.463143354406572	0.000728365374462811	1.6041452342653e-06	0.000726761229228545
%4	0.464446358560519	0.000699031739070024	1.60023548132662e-06	0.000697431503588697
%5	0.466723365627169	0.000679628087051624	1.59652627192782e-06	0.000678031560779696
%6	0.469498892193876	0.000658087304254914	1.59086213076438e-06	0.000656496442124149
%7	0.472542494817606	0.000634562347528472	1.58264721937801e-06	0.000632979700309094
%8	0.47560651778472	0.000609604251822064	1.57175108157906e-06	0.000608032500740485
%9	0.478450918025453	0.000583919180207924	1.55894489984117e-06	0.000582360235308083
%10	0.480906502701447	0.000558911378294883	1.54658073102972e-06	0.000557364797563853
11	0.482938819975991	0.000536552651512812	1.53851021261749e-06	0.000535014141300194
12	0.472995230226456	0.000532873890974059	1.54034784615993e-06	0.000531333543127899
13	0.45729713270892	0.00055426939476614	1.56902923440696e-06	0.000552700365531733
14	0.439501412703907	0.000597574251538974	1.62090691399667e-06	0.000595953344624978
15	0.414300091287384	0.000666552515914991	1.74082254972161e-06	0.000664811693365269
16	0.381963478783318	0.00075581149522086	1.96612207656339e-06	0.000753845373144296
17	0.354591564842435	0.000867871769527335	2.16301032175443e-06	0.00086570875920558
18	0.323855660715902	0.00102447099497658	2.41587155644828e-06	0.00102205512342013
19	0.296249807773165	0.00120242471699682	2.66735819767178e-06	0.00119975735879915
20	0.272034147460553	0.00139867696857137	2.89696394575012e-06	0.00139578000462562
21	0.251069500705144	0.00160037084608405	3.09502208867059e-06	0.00159727582399538
22	0.229806082643435	0.00181132811513037	3.31977329347318e-06	0.00180800834183689
23	0.212325257887826	0.00198999544575355	3.49976384704064e-06	0.00198649568190651
24	0.195913440123919	0.00212397700485203	3.71329830930613e-06	0.00212026370654272
25	0.182092690029881	0.00222472867930208	3.92203768268784e-06	0.00222080664161939
26	0.170095747185389	0.00230225061478089	4.13527501729548e-06	0.0022981153397636
27	0.158124635957564	0.00233811663123789	4.52512260586397e-06	0.00233359150863202
28	0.147143388102621	0.00236563664807067	4.98994495913514e-06	0.00236064670311154
29	0.136926008724662	0.00238638623423554	5.52780451055138e-06	0.00238085842972499
30	0.127294298905414	0.00240174753409019	6.13752590483147e-06	0.00239561000818536
31	0.118114065779817	0.00241284688714712	6.81818771787676e-06	0.00240602869942924
32	0.1074995378849	0.00238483994503447	8.26778507426966e-06	0.00237657215996021
33	0.0970788456529022	0.00235969250948594	9.98552537264073e-06	0.0023497069841133
34	0.0868498200260148	0.00233710232490568	1.19575485112626e-05	0.00232514477639442
35	0.0767877200355735	0.0023172943431034	1.41713321245299e-05	0.00230312301097887
36	0.0668689384673626	0.00230032190496521	1.66157912701616e-05	0.00228370611369505
37	0.0570764929401912	0.0022859527878191	1.92813606415574e-05	0.00226667142717754
38	0.0473995715305747	0.00227377335049773	2.21597705089659e-05	0.00225161357998876
39	0.0378311918474907	0.00226328308583774	2.52438116361698e-05	0.00223803927420158
40	0.0254053186955108	0.00221717802123587	3.1726218110857e-05	0.00218545180312502
41	0.0129692031620566	0.00218110468034233	3.8960399042422e-05	0.00214214428129991
42	0.000614655428434863	0.00215226782307843	4.6903823938519e-05	0.00210536399913991
43	-0.0116284303570988	0.00212930067189224	5.55179144702038e-05	0.00207378275742204
44	-0.023751253506744	0.00211087232128269	6.47705884047383e-05	0.00204610173287795
45	-0.035751553891505	0.00209598358138966	7.46359400378179e-05	0.00202134764135184
46	-0.0476272321688489	0.00208439180385384	8.5090454566675e-05	0.00199930134928716
47	-0.059375439150715	0.00207622888992658	9.61103945324041e-05	0.00198011849539417
48	-0.0709946261088473	0.00207130000072612	0.000107672917963491	0.00196362708276263
49	-0.0877432648561419	0.00205204150882341	0.000131585433079152	0.00192045607574426
50	-0.104381454959446	0.00204372792163351	0.000157559161592682	0.00188616876004083
%51	-0.120846913756332	0.00204327648053589	0.000185514224481283	0.00185776225605461
%52	-0.132054700342999	0.00205542944450916	0.000200596154878116	0.00185483328963104
%53	-0.148100767715224	0.00206392387471101	0.000231347908063826	0.00183257596664718
%54	-0.163985899526263	0.00208001178601475	0.00026391094007467	0.00181610084594008
%55	-0.189329472479236	0.00211845415525762	0.000332501180756992	0.00178595297450063
%56	-0.21426643785761	0.00217152438339468	0.000407942656341801	0.00176358172705288
%57	-0.229490595566968	0.00220703161249459	0.000448967861920954	0.00175806375057364
%58	-0.244517835146726	0.00224422581732915	0.000491497738731989	0.00175272807859717
%59	-0.268498572419152	0.00231718851522868	0.000579359860005998	0.00173782865522268
%60	-0.283110648378219	0.00236134678461252	0.00062627812410448	0.00173506866050804
%61	-0.297548680533473	0.00240716667164881	0.00067454358371352	0.00173262308793529
%62	-0.311815428081671	0.00245440483050789	0.000724129745339542	0.00173027508516835
%63	-0.334667528906255	0.00254671747545282	0.000825743236944846	0.00172097423850798
%64	-0.357145614113855	0.00264563379581713	0.000932451416056262	0.00171318237976087
%65	-0.395673480688633	0.00285844813346473	0.00115641084106913	0.0017020372923956
%66	-0.433047883684101	0.00309083364037742	0.00139745475081397	0.00169337888956345
%67	-0.469325713098661	0.0033402343254553	0.00165350843842541	0.00168672588702989
%68	-0.504540637062701	0.00360423186416895	0.00192268328983034	0.00168154857433861


==> material/circ005_flat_theta1000_eps14_new_short.txt <==
iters	taus	ener	ener_bend	ener_stretch	mean_curvatures_1	mean_curvatures_2
1	10000	3.14031599249588	3.14031599249588	0	0	0
2	0.125	2.80426566933795	2.80395228396333	0.000313385374626548	0.0550729559287203	0.0550732005068278
3	0.125	2.56238648245932	2.55953340691597	0.00285307554335411	0.0972114904994147	0.0972125383314063
4	0.25	2.32542152202658	2.31465493197038	0.010766590056202	0.141730629152993	0.141735280753242
5	0.5	2.13578373170627	2.11321612501149	0.0225676066947815	0.181341646807885	0.181358158539514
6	1	1.99529024634498	1.95875807299242	0.0365321733525551	0.215573746275058	0.215619501723522
7	2	1.90125884157056	1.84892603709599	0.0523328044745675	0.243301085864085	0.243395699095023
8	4	1.83999344395583	1.77173665559427	0.0682567883615601	0.264032887843022	0.264181643413966
9	8	1.79664128078164	1.71377571409898	0.0828655666826605	0.279243905113495	0.279436551963777
10	16	1.76352616330018	1.66724400852164	0.096282154778542	0.290990907008561	0.291215598760932
11	32	1.73728472445813	1.62835420259701	0.108930521861121	0.300626814640158	0.300876418388532
12	64	1.71607015722466	1.59509507966209	0.120975077562572	0.308835919937991	0.309106514380732
13	128	1.69868460808645	1.56623518389997	0.132449424186472	0.315983751598146	0.316272880818865
14	256	1.68429172186221	1.54093081526024	0.143360906601965	0.322296171180744	0.322602105759381
15	512	1.67228130770749	1.51856321699708	0.153718090710409	0.327927473271121	0.328248906484096
16	1024	1.66219433415335	1.49865966731588	0.163534666837464	0.332989716400185	0.333325616410421
17	2048	1.65367758196486	1.48084907145305	0.17282851051181	0.337567796082062	0.337917323893335
18	4096	1.64645443433363	1.46483427057951	0.181620163754123	0.341728105878739	0.342090565361559
19	8192	1.64030516406513	1.4503735670683	0.189931596996836	0.345523881506393	0.345898686725055
20	16384	1.63505315918599	1.43726782003108	0.197785339154903	0.348998674252132	0.349385326887002
21	32768	1.63055503420745	1.42535113291462	0.20520390129283	0.352188703495671	0.352586776546491
22	65536	1.62669337349503	1.41448396661028	0.21220940688475	0.355124505344982	0.355533630954518
23	100000	1.62337130734339	1.40454794637789	0.2188233609655	0.357832121905943	0.358251982006988
24	100000	1.62050839359286	1.39544188201929	0.225066511573569	0.360333980716332	0.360764299680633
25	100000	1.61803744676933	1.38707867667783	0.230958770091501	0.362649559451383	0.36309009821257
26	100000	1.61590206753287	1.37938289472749	0.23651917280538	0.36479589785998	0.365246449135191
27	100000	1.61405469704111	1.37228882712215	0.241765869918956	0.36678799832396	0.367248382668847
28	100000	1.61245506930391	1.36573893942036	0.246716129883549	0.368639144021023	0.36910920654454
29	100000	1.61106896978055	1.35968261395378	0.251386355826779	0.370361154996241	0.370840762593996
30	100000	1.60986723177255	1.35407512226956	0.255792109502984	0.371964596555142	0.372453635557997
31	100000	1.60882491929456	1.34887677934785	0.259948139946706	0.373458950585476	0.373957324744731
32	100000	1.60792065749031	1.34405224255639	0.263868414933923	0.374852757695202	0.37536038644372
33	100000	1.60713608072647	1.33956992677796	0.267566153948504	0.37615373611464	0.376670553056255
34	100000	1.6064553752523	1.33540151349993	0.271053861752378	0.377368881907879	0.377894833497378
35	100000	1.60586489835904	1.33152153642736	0.274343361931679	0.378504554009138	0.379039598392645
36	100000	1.60535285982304	1.32790702983815	0.277445829984891	0.37956654683388	0.380110652825111
37	100000	1.60490905434572	1.324537228692	0.28037182565372	0.380560152637195	0.381113298809734
38	100000	1.60452463596088	1.32139331157291	0.283131324387974	0.38149021537938	0.382052389259455
39	100000	1.604191927241	1.31845817991512	0.28573374732588	0.382361177348224	0.382932374690633
40	100000	1.60390425725226	1.31571626651347	0.288187990738794	0.383177119969005	0.383757344110846
41	100000	1.60365582368927	1.31315336988512	0.290502453804152	0.383941799407929	0.384531060686425
42	100000	1.60344157517188	1.3107565099018	0.292685065270082	0.384658677891532	0.385256993119069
43	100000	1.60325711051784	1.30851380162772	0.294743308890117	0.385330951334987	0.385938343324545
44	100000	1.60309859234188	1.30641434469802	0.296684247643859	0.385961573800127	0.38657807093526
45	100000	1.60296267278493	1.30444812601508	0.298514546769844	0.386553279218795	0.387178915063214
46	100000	1.60284642954115	1.30260593389729	0.300240495643853	0.387108600747765	0.387743413690171
47	100000	1.60274731065279	1.30087928211244	0.301868028540349	0.38762988806442	0.388273920994866
48	100000	1.60266308679041	1.29926034247202	0.303402744318395	0.388119322865476	0.388772622880049
49	100000	1.60259180993658	1.29774188486165	0.304849925074934	0.388578932792231	0.38924155092319
50	100000	1.60253177756399	1.29631722375498	0.306214553809015	0.389010603973426	0.389682594942302
51	100000	1.60248150153112	1.29498017038979	0.30750133114133	0.389416092349737	0.390097514341231
52	100000	1.6024396810446	1.29372498991176	0.308714691132833	0.38979703392131	0.390487948376043
53	100000	1.60240517912584	1.29254636288115	0.309858816244695	0.390154954040559	0.39085542546496
54	100000	1.60237700210794	1.29143935062527	0.310937651482671	0.390491275856237	0.391201371648029
55	100000	1.60235428175479	1.29039936398919	0.311954917765599	0.390807328001094	0.39152711828904
56	100000	1.60233625965205	1.28942213509415	0.312914124557894	0.391104351603634	0.391833909100331
57	100000	1.60232227357101	1.28850369176706	0.313818581803949	0.391383506694545	0.392122906561126
58	100000	1.60231174554668	1.2876403343458	0.314671411200878	0.391645878069645	0.392395197791467
59	100000	1.60230417144744	1.28682861460337	0.315475556844068	0.391892480663917	0.392651799936282
60	100000	1.60229911184305	1.2860653165635	0.316233795279557	0.392124264484655	0.392893665107843
61	100000	1.6022961840071	1.28534743901261	0.316948744994491	0.392342119146364	0.393121684929158
62	100000	1.60229505490714	1.28467217953088	0.317622875376261	0.392546878045091	0.393336694716197
63	100000	1.60229543505897	1.28403691988986	0.318258515169114	0.392739322205776	0.393539477332526
64	100000	1.60229707313502	1.28343921267951	0.318857860455515	0.392920183832539	0.393730766746296
65	100000	1.60229975123716	1.28287676904851	0.319422982188655	0.393090149588572	0.393911251316377
66	100000	1.60230328074306	1.28234744744268	0.319955833300384	0.393249863629549	0.394081576831512
67	100000	1.60230749866328	1.28184924325491	0.320458255408376	0.393399930411969	0.394242349324023
68	100000	1.60231226444177	1.28138027929724	0.320931985144532	0.393540917295714	0.394394137677283
69	100000	1.60231745714598	1.28093879702024	0.321378660125746	0.393673356958078	0.394537476044394
70	100000	1.60232297299884	1.28052314841202	0.321799824586815	0.39379774963499	0.394672866093649
71	100000	1.60232872321202	1.2801317885173	0.322196934694721	0.393914565203481	0.39480077909496
72	100000	1.60233463208295	1.27976326852121	0.322571363561733	0.394024245118192	0.394921657860068
73	100000	1.60234063532247	1.27941622934831	0.322924405974154	0.394127204213527	0.395035918548115
74	100000	1.60234667858784	1.27908939573467	0.323257282853165	0.394223832381939	0.395143952347134
75	100000	1.60235271619429	1.27878157073187	0.323571145462427	0.394314496137955	0.395246127041034
76	100000	1.60235870998277	1.27849163060621	0.323867079376563	0.394399540076632	0.395342788470804
77	100000	1.6023646283295	1.27821852010486	0.324146108224637	0.394479288234379	0.395434261897945
78	100000	1.60237044527396	1.27796124805357	0.324409197220387	0.394554045359459	0.395520853277331
79	100000	1.60237613975563	1.27771888326329	0.324657256492347	0.394624098098753	0.395602850446244
80	100000	1.60238169494597	1.27749055072189	0.324891144224083	0.394689716106926	0.395680524235598
81	100000	1.60238709766141	1.27727542804537	0.325111669616037	0.394751153083548	0.395754129509008
82	100000	1.60239233785019	1.27707274217128	0.325319595678913	0.394808647743292	0.395823906134803
83	100000	1.60239740814535	1.27688176627744	0.32551564186791	0.394862424723962	0.395890079895718
84	100000	1.60240230347051	1.27670181690355	0.325700486566962	0.394912695436625	0.395952863340629
85	100000	1.60240702069832	1.27653225126663	0.325874769431689	0.394959658861896	0.396012456582295
86	100000	1.60241155835147	1.27637246475274	0.32603909359873	0.395003502296072	0.39606904804484
87	100000	1.60241591634234	1.27622188857298	0.326194027769367	0.39504440205045	0.396122815164379
88	100000	1.60242009574581	1.27607998757157	0.326340108174237	0.395082524107068	0.396173925045931
89	100000	1.60242409860399	1.27594625817781	0.326477840426182	0.395118024733715	0.396222535079545
90	100000	1.60242792775264	1.27582022648501	0.326607701267629	0.395151051060937	0.396268793518347
91	100000	1.60243158667538	1.27570144645739	0.326730140217986	0.395181741623535	0.39631284002101
92	100000	1.60243507937484	1.27558949824721	0.326845581127628	0.395210226868871	0.396354806160951
93	100000	1.60243841026228	1.27548398661958	0.3269544236427	0.395236629634138	0.396394815904448
94	100000	1.60244158406248	1.27538453947552	0.327057044586961	0.395261065594585	0.396432986059678
95	100000	1.60244460573301	1.27529080646877	0.327153799264238	0.395283643684579	0.396469426698478
96	100000	1.60244748039335	1.27520245770625	0.327245022687092	0.395304466493206	0.396504241552669
97	100000	1.60245021326707	1.27511918253191	0.327331030735163	0.395323630636059	0.396537528386459
98	100000	1.60245280962978	1.27504068838244	0.327412121247339	0.395341227104659	0.39656937934649
99	100000	1.60245527476877	1.27496669971696	0.3274885750518	0.395357341594975	0.396599881290914
100	100000	1.60245761394523	1.27489695700798	0.327560656937242	0.395372054816298	0.396629116098791
101	100000	1.60245983236652	1.27483121579793	0.327628616568591	0.395385442781715	0.396657160961064
102	100000	1.60246193516019	1.27476924580967	0.327692689350515	0.395397577081304	0.396684088654203
103	100000	1.60246392735505	1.27471083011341	0.327753097241642	0.395408525139122	0.396709967797638
104	100000	1.60246581386473	1.27465576434225	0.327810049522479	0.395418350454978	0.39673486309595
105	100000	1.60246759947461	1.27460385595548	0.327863743519124	0.395427112831925	0.396758835566716
106	100000	1.60246928883281	1.27455492354688	0.327914365285932	0.395434868590318	0.396781942754963
107	100000	1.60247088644207	1.2745087961928	0.327962090249274	0.395441670769296	0.396804238934962
108	100000	1.60247239665485	1.27446531284042	0.328007083814434	0.3954475693164	0.396825775300179
109	100000	1.60247382366949	1.27442432173181	0.328049501937679	0.39545261126607	0.396846600142069
110	100000	1.60247517152886	1.27438567986281	0.328089491666055	0.395456840907692	0.3968667590184
111	100000	1.60247644411965	1.27434925247356	0.328127191646091	0.395460299943796	0.396886294911732
112	100000	1.60247764517247	1.27431491256902	0.328162732603447	0.395463027639021	0.396905248378627
113	100000	1.60247877826406	1.27428254046863	0.32819623779543	0.395465060960381	0.39692365769017
114	100000	1.60247984681812	1.27425202338081	0.328227823437312	0.395466434709361	0.39694155896427
115	100000	1.60248085410961	1.27422325500496	0.328257599104645	0.395467181646304	0.396958986290299
116	100000	1.60248180326702	1.27419613515466	0.328285668112358	0.395467332607587	0.396975971846446
117	100000	1.60248269727633	1.274170569404	0.328312127872325	0.395466916615971	0.396992546010284
118	100000	1.60248353898518	1.27414646875467	0.328337070230514	0.395465960984542	0.397008737462894
119	100000	1.6024843311067	1.27412374932191	0.328360581784794	0.395464491414639	0.397024573286975
120	100000	1.60248507622449	1.27410233203978	0.328382744184705	0.395462532088083	0.397040079059272
121	100000	1.6024857767959	1.27408214238186	0.328403634414044	0.395460105754093	0.397055278937612
122	100000	1.60248643515883	1.27406311010145	0.328423325057375	0.395457233811138	0.397070195742979
123	100000	1.60248705353355	1.2740451689825	0.328441884551054	0.395453936384089	0.397084851036775
124	100000	1.60248763402926	1.27402825660875	0.328459377420515	0.395450232396884	0.397099265193672
125	100000	1.60248817864824	1.27401231414499	0.328475864503245	0.395446139641008	0.397113457470231
126	100000	1.6024886892896	1.27399728613002	0.328491403159579	0.395441674840018	0.397127446069569
127	100000	1.60248916775496	1.27398312028365	0.328506047471306	0.395436853710348	0.39714124820232
128	100000	1.60248961575148	1.27396976732273	0.32851984842875	0.395431691018595	0.397154880144047
129	100000	1.60249003489658	1.27395718078903	0.32853285410755	0.395426200635518	0.397168357289386
130	100000	1.60249042672275	1.27394531688792	0.32854510983483	0.395420395586906	0.397181694203057
131	100000	1.60249079268022	1.27393413433389	0.328556658346338	0.395414288101539	0.397194904667937
132	100000	1.60249113414201	1.27392359420755	0.328567539934453	0.395407889656362	0.397208001730392
133	100000	1.60249145240645	1.27391365981893	0.32857779258752	0.395401211019078	0.397220997742977
134	100000	1.60249174870169	1.27390429658002	0.328587452121668	0.395394262288268	0.397233904404725
135	100000	1.60249202418932	1.27389547188477	0.328596552304551	0.395387052931235	0.397246732799064
136	100000	1.60249227996672	1.27388715499409	0.328605124972636	0.395379591819636	0.397259493429623
137	100000	1.60249251707079	1.27387931692953	0.328613200141263	0.39537188726308	0.397272196253943
138	100000	1.60249273648127	1.27387193037261	0.328620806108657	0.3953639470408	0.397284850715273
139	100000	1.60249293912286	1.27386496956884	0.328627969554018	0.395355778431484	0.397297465772544
140	100000	1.60249312586869	1.27385841023879	0.328634715629897	0.395347388241422	0.397310049928622
141	100000	1.60249329754319	1.27385222949375	0.328641068049447	0.395338782830987	0.397322611256951
142	100000	1.60249345492354	1.27384640575506	0.328647049168474	0.395329968139654	0.397335157426654
143	100000	1.60249359874297	1.27384091867995	0.328652680063019	0.395320949709525	0.397347695726233
144	100000	1.60249372969299	1.27383574909067	0.328657980602312	0.39531173270753	0.397360233085876
145	100000	1.60249384842551	1.2738308789077	0.328662969517814	0.395302321946361	0.397372776098522
146	100000	1.60249395555444	1.27382629108646	0.328667664467984	0.395292721904156	0.397385331039699
147	100000	1.60249405165858	1.27382196955896	0.328672082099621	0.395282936743109	0.397397903886249
148	100000	1.60249413728265	1.27381789917703	0.328676238105619	0.395272970326979	0.397410500333963
149	100000	1.60249421293974	1.27381406566048	0.328680147279256	0.395262826237581	0.397423125814232
150	100000	1.60249427911242	1.2738104555467	0.328683823565717	0.395252507790361	0.397435785509741
151	100000	1.60249433625502	1.27380705614467	0.328687280110349	0.395242018049048	0.397448484369258
152	100000	1.6024943847943	1.27380385548998	0.328690529304327	0.395231359839471	0.3974612271216
153	100000	1.60249442513198	1.27380084230423	0.328693582827742	0.395220535762577	0.397474018288793
154	100000	1.60249445764509	1.27379800595509	0.328696451690001	0.395209548206712	0.397486862198484
155	100000	1.60249448268768	1.27379533641939	0.328699146268291	0.39519839935918	0.397499762995647
156	100000	1.60249450059246	1.2737928242491	0.328701676343367	0.395187091217135	0.397512724653632
157	100000	1.60249451167118	1.27379046053731	0.328704051133862	0.395175625597867	0.397525750984579
158	100000	1.60249451621624	1.27378823688816	0.328706279328076	0.395164004148451	0.397538845649242
159	100000	1.60249451450224	1.2737861453879	0.32870836911434	0.395152228354899	0.397552012166257
160	100000	1.60249450678499	1.2737841785756	0.328710328209391	0.395140299550727	0.397565253920882
161	100000	1.60249449330548	1.27378232942004	0.328712163885445	0.395128218925056	0.397578574173253
162	100000	1.60249447428769	1.27378059129236	0.328713882995334	0.395115987530237	0.397591976066165
163	100000	1.6024944499417	1.27377895794531	0.328715491996392	0.395103606289043	0.397605462632412
164	100000	1.60249442046324	1.27377742349011	0.328716996973131	0.39509107600144	0.397619036801706
165	100000	1.60249438603476	1.27377598237649	0.328718403658272	0.395078397350944	0.397632701407229
166	100000	1.60249434682652	1.27377462937359	0.328719717452929	0.395065570910647	0.397646459191793
167	100000	1.60249430299642	1.27377335955104	0.32872094344538	0.395052597148865	0.397660312813669
168	100000	1.6024942546917	1.27377216826283	0.328722086428873	0.395039476434473	0.397674264852073
169	100000	1.60249420204835	1.27377105112996	0.328723150918381	0.395026209041916	0.397688317812355
170	100000	1.60249414519278	1.27377000402634	0.328724141166435	0.39501279515594	0.397702474130898
171	100000	1.60249408424132	1.27376902306322	0.328725061178099	0.394999234876035	0.397716736179736
172	100000	1.6024940193019	1.27376810457698	0.328725914724916	0.394985528220628	0.397731106270919
173	100000	1.60249395047318	1.27376724511499	0.328726705358188	0.394971675131032	0.397745586660631
174	100000	1.60249387784605	1.27376644142456	0.32872743642149	0.39495767547515	0.397760179553084
175	100000	1.60249380150335	1.2737656904409	0.328728111062456	0.394943529050968	0.397774887104189
176	100000	1.6024937215209	1.27376498927704	0.328728732243863	0.394929235589859	0.397789711425023
177	100000	1.60249363796744	1.27376433521337	0.328729302754068	0.394914794759661	0.397804654585114
178	100000	1.60249355090505	1.27376372568808	0.328729825216969	0.394900206167588	0.397819718615544
179	100000	1.60249346038921	1.27376315828807	0.328730302101137	0.394885469362984	0.397834905511854
180	100000	1.60249336646981	1.27376263074103	0.328730735728779	0.394870583839885	0.397850217236826
181	100000	1.60249326919086	1.27376214090701	0.328731128283848	0.394855549039452	0.397865655723091
182	100000	1.60249316859109	1.27376168677113	0.328731481819966	0.394840364352235	0.397881222875611
183	100000	1.60249306470346	1.27376126643581	0.32873179826765	0.39482502912032	0.397896920574001
184	100000	1.60249295755689	1.2737608781156	0.328732079441296	0.394809542639348	0.397912750674741
185	100000	1.60249284717467	1.27376052012892	0.328732327045743	0.394793904160393	0.397928715013281
186	100000	1.60249273357638	1.27376019089408	0.328732542682298	0.394778112891752	0.397944815405999
187	100000	1.60249261677651	1.27375988892187	0.328732727854641	0.394762168000594	0.397961053652083
188	100000	1.60249249678631	1.27375961281203	0.328732883974274	0.394746068614542	0.397977431535299
189	100000	1.6024923736123	1.27375936124664	0.328733012365651	0.394729813823137	0.397993950825667
190	100000	1.60249224725761	1.27375913298658	0.328733114271031	0.394713402679207	0.398010613281056
191	100000	1.60249211772149	1.27375892686643	0.328733190855062	0.394696834200171	0.398027420648685
192	100000	1.602491985	1.27375874179091	0.328733243209091	0.394680107369244	0.398044374666544
193	100000	1.60249184908593	1.27375857673076	0.328733272355178	0.394663221136574	0.398061477064753
194	100000	1.60249170996845	1.2737584307184	0.32873327925005	0.394646174420308	0.398078729566837
195	100000	1.60249156763373	1.27375830284521	0.328733264788527	0.394628966107586	0.398096133890944
196	100000	1.60249142206515	1.27375819225801	0.328733229807136	0.394611595055461	0.398113691751006
197	100000	1.60249127324286	1.27375809815577	0.328733175087085	0.394594060091789	0.398131404857818
198	100000	1.60249112114479	1.27375801978735	0.328733101357444	0.394576360016023	0.398149274920101
199	100000	1.60249096574564	1.2737579564477	0.328733009297939	0.394558493599986	0.398167303645467
200	100000	1.60249080701751	1.27375790747592	0.328732899541594	0.394540459588573	0.398185492741376
201	100000	1.60249064493017	1.27375787225283	0.328732772677337	0.394522256700413	0.398203843916018
202	100000	1.60249047945076	1.27375785019855	0.328732629252216	0.39450388362848	0.398222358879175
203	100000	1.60249031054407	1.27375784077022	0.328732469773857	0.394485339040671	0.39824103934302
204	100000	1.60249013817263	1.2737578434603	0.328732294712324	0.394466621580335	0.398259887022897
205	100000	1.60248996229628	1.27375785779393	0.328732104502348	0.394447729866764	0.398278903638041
206	100000	1.60248978287309	1.27375788332811	0.328731899544977	0.394428662495644	0.398298090912311
207	100000	1.60248959985875	1.27375791964922	0.328731680209528	0.394409418039499	0.398317450574822
208	100000	1.60248941320662	1.27375796637162	0.328731446835002	0.394389995048054	0.398336984360614
209	100000	1.60248922286816	1.27375802313625	0.328731199731914	0.394370392048621	0.398356694011241
210	100000	1.60248902879252	1.27375808960899	0.328730939183527	0.394350607546411	0.398376581275376
211	100000	1.60248883092719	1.27375816547976	0.328730665447429	0.394330640024846	0.39839664790936
212	100000	1.60248862921702	1.27375825046041	0.32873037875661	0.394310487945837	0.398416895677732
213	100000	1.60248842360553	1.27375834428466	0.328730079320865	0.394290149750038	0.398437326353756
214	100000	1.60248821403347	1.27375844670565	0.328729767327826	0.394269623857074	0.398457941719915
215	100000	1.60248800044043	1.27375855749631	0.328729442944119	0.394248908665758	0.398478743568369
216	100000	1.60248778276357	1.27375867644725	0.328729106316318	0.394228002554277	0.398499733701424
217	100000	1.60248756093812	1.27375880336617	0.328728757571955	0.394206903880346	0.398520913931969
218	100000	1.60248733489741	1.27375893807715	0.328728396820254	0.39418561098138	0.398542286083905
219	100000	1.60248710457313	1.27375908041986	0.32872802415327	0.394164122174622	0.398563851992534
220	100000	1.60248686989492	1.27375923024862	0.328727639646306	0.394142435757248	0.398585613504967
221	100000	1.60248663079027	1.27375938743127	0.328727243358997	0.394120550006479	0.398607572480501
222	100000	1.60248638718462	1.27375955184887	0.328726835335753	0.394098463179671	0.398629730790983
223	100000	1.60248613900212	1.27375972339563	0.328726415606492	0.394076173514372	0.398652090321169
224	100000	1.60248588616474	1.27375990197742	0.328725984187322	0.394053679228397	0.39867465296907
225	100000	1.60248562859212	1.27376008751116	0.328725541080956	0.394030978519866	0.398697420646274
226	100000	1.60248536620263	1.27376027992523	0.328725086277397	0.394008069567234	0.398720395278301
227	100000	1.60248509891211	1.27376047915781	0.328724619754297	0.393984950529326	0.398743578804877
228	100000	1.60248482663486	1.27376068515727	0.328724141477587	0.393961619545338	0.398766973180275
229	100000	1.60248454928304	1.27376089788132	0.328723651401719	0.393938074734843	0.39879058037361
230	100000	1.60248426676689	1.27376111729661	0.328723149470285	0.39391431419779	0.39881440236911
231	100000	1.60248397899497	1.27376134337883	0.328722635616141	0.393890336014472	0.39883844116643
232	100000	1.60248368587285	1.27376157611086	0.328722109761984	0.393866138245514	0.398862698780909
233	100000	1.60248338730538	1.27376181548485	0.328721571820532	0.393841718931828	0.398887177243859
234	100000	1.60248308319443	1.27376206149947	0.328721021694957	0.393817076094583	0.398911878602821
235	100000	1.60248277344013	1.27376231416108	0.328720459279046	0.393792207735144	0.398936804921839
236	100000	1.6024824579407	1.2737625734832	0.328719884457502	0.393767111835019	0.398961958281709
237	100000	1.60248213659179	1.27376283948557	0.328719297106223	0.393741786355797	0.398987340780236
238	100000	1.6024818092876	1.27376311219515	0.328718697092447	0.393716229239071	0.399012954532488
239	100000	1.60248147591944	1.27376339164441	0.328718084275032	0.393690438406371	0.399038801671038
240	100000	1.60248113637674	1.27376367787212	0.328717458504614	0.393664411759072	0.399064884346201
241	100000	1.60248079054734	1.27376397092358	0.328716819623763	0.393638147178318	0.399091204726285
242	100000	1.60248043831573	1.27376427084854	0.328716167467196	0.393611642524912	0.399117764997818
243	100000	1.60248007956479	1.27376457770302	0.328715501861771	0.39358489563923	0.399144567365787
244	100000	1.6024797141751	1.2737648915483	0.328714822626797	0.393557904341108	0.399171614053867
245	100000	1.60247934202464	1.27376521245062	0.328714129574026	0.393530666429739	0.39919890730465
246	100000	1.60247896298942	1.27376554048154	0.328713422507874	0.39350317968356	0.399226449379877
247	100000	1.60247857694248	1.27376587571716	0.328712701225321	0.393475441860128	0.399254242560652
248	100000	1.60247818375487	1.27376621823869	0.328711965516188	0.393447450696004	0.399282289147681
249	100000	1.60247778329528	1.27376656813218	0.3287112151631	0.393419203906625	0.399310591461483
250	100000	1.60247737542935	1.27376692548781	0.328710449941537	0.393390699186174	0.399339151842609
251	100000	1.60247696002048	1.27376729040053	0.328709669619946	0.393361934207439	0.39936797265188
252	100000	1.60247653692974	1.27376766296998	0.328708873959756	0.393332906621691	0.399397056270579
253	100000	1.6024761060151	1.27376804329974	0.328708062715365	0.393303614058537	0.399426405100688
254	100000	1.60247566713218	1.27376843149795	0.328707235634228	0.393274054125771	0.399456021565094
255	100000	1.60247522013346	1.27376882767668	0.328706392456784	0.393244224409223	0.399485908107823
256	100000	1.60247476486941	1.27376923195282	0.328705532916588	0.393214122472625	0.399516067194236
257	100000	1.60247430118684	1.27376964444664	0.328704656740201	0.393183745857443	0.399546501311252
258	100000	1.60247382893028	1.27377006528301	0.328703763647267	0.39315309208272	0.399577212967574
259	100000	1.6024733479414	1.27377049459105	0.328702853350347	0.393122158644929	0.399608204693886
260	100000	1.60247285805847	1.27377093250335	0.328701925555128	0.393090943017801	0.399639479043077
261	100000	1.60247235911699	1.27377137915682	0.328700979960173	0.393059442652173	0.399671038590457
262	100000	1.60247185094948	1.2737718346924	0.32870001625708	0.393027654975791	0.399702885933973
263	100000	1.60247133338523	1.27377229925496	0.328699034130268	0.392995577393178	0.399735023694422
264	100000	1.60247080625062	1.27377277299361	0.328698033257014	0.392963207285437	0.399767454515663
265	100000	1.60247026936832	1.27377325606085	0.328697013307466	0.392930542010084	0.399800181064843
266	100000	1.60246972255846	1.27377374861403	0.328695973944432	0.392897578900875	0.399833206032603
267	100000	1.60246916563728	1.27377425081382	0.328694914823459	0.392864315267624	0.399866532133294
268	100000	1.60246859841761	1.2737747628249	0.328693835592714	0.392830748396011	0.399900162105209
269	100000	1.60246802070946	1.27377528481657	0.328692735892894	0.39279687554742	0.399934098710781
270	100000	1.60246743231857	1.27377581696137	0.328691615357196	0.392762693958745	0.39996834473681
271	100000	1.60246683304746	1.27377635943627	0.328690473611191	0.392728200842193	0.400002902994683
272	100000	1.6024662226954	1.27377691242265	0.328689310272747	0.392693393385104	0.400037776320593
273	100000	1.60246560105734	1.27377747610541	0.328688124951937	0.392658268749758	0.400072967575754
274	100000	1.60246496792487	1.27377805067385	0.328686917251016	0.392622824073189	0.40010847964663
275	100000	1.60246432308552	1.27377863632128	0.328685686764247	0.392587056466973	0.400144315445148
276	100000	1.60246366632317	1.2737792332454	0.328684433077771	0.392550963017049	0.400180477908921
277	100000	1.60246299741783	1.27377984164826	0.328683155769564	0.392514540783517	0.400216970001477
278	100000	1.60246231614526	1.27378046173587	0.328681854409391	0.392477786800423	0.400253794712482
279	100000	1.60246162227711	1.27378109371861	0.328680528558497	0.392440698075581	0.400290955057958
280	100000	1.60246091558103	1.2737817378114	0.328679177769634	0.392403271590353	0.400328454080508
281	100000	1.60246019582026	1.27378239423326	0.328677801586999	0.392365504299449	0.400366294849553
282	100000	1.60245946275394	1.27378306320809	0.328676399545841	0.39232739313072	0.400404480461553
283	100000	1.60245871613656	1.27378374496385	0.328674971172702	0.392288934984948	0.400443014040234
284	100000	1.6024579557185	1.27378443973354	0.328673515984961	0.392250126735645	0.400481898736817
285	100000	1.60245718124547	1.27378514775461	0.32867203349086	0.392210965228829	0.400521137730252
286	100000	1.60245639245828	1.27378586926891	0.328670523189372	0.392171447282828	0.400560734227442
287	100000	1.60245558909336	1.27378660452344	0.328668984569919	0.392131569688044	0.400600691463486
288	100000	1.60245477088225	1.27378735376982	0.328667417112429	0.392091329206762	0.400641012701901
289	100000	1.60245393755168	1.27378811726469	0.328665820286988	0.392050722572914	0.400681701234864
290	100000	1.60245308882316	1.27378889526934	0.328664193553816	0.392009746491876	0.400722760383439
291	100000	1.60245222441375	1.27378968805069	0.328662536363055	0.391968397640244	0.400764193497817
292	100000	1.60245134403447	1.27379049587983	0.328660848154631	0.391926672665603	0.400806003957563
293	100000	1.60245044739213	1.2737913190341	0.328659128358029	0.391884568186325	0.400848195171835
294	100000	1.60244953418728	1.27379215779506	0.328657376392219	0.391842080791328	0.400890770579631
295	100000	1.60244860411568	1.27379301245031	0.328655591665368	0.391799207039871	0.400933733650035
296	100000	1.60244765686753	1.27379388329268	0.328653773574845	0.391755943461301	0.400977087882458
297	100000	1.60244669212734	1.27379477062061	0.328651921506731	0.391712286554863	0.401020836806863
298	100000	1.60244570957362	1.2737956747376	0.328650034836023	0.391668232789451	0.401064983984023
299	100000	1.60244470887953	1.27379659595345	0.328648112926077	0.391623778603375	0.401109533005765
300	100000	1.60244368971228	1.27379753458352	0.328646155128752	0.391578920404147	0.401154487495208
301	100000	1.60244265173247	1.27379849094859	0.328644160783879	0.391533654568243	0.401199851107013
302	100000	1.60244159459553	1.27379946537616	0.328642129219363	0.391487977440874	0.401245627527629
303	100000	1.60244051795005	1.27380045819926	0.328640059750784	0.391441885335759	0.401291820475529
304	100000	1.60243942143855	1.27380146975726	0.328637951681284	0.391395374534873	0.401338433701484
305	100000	1.60243830469662	1.27380250039533	0.328635804301289	0.39134844128825	0.401385470988783
306	100000	1.60243716735408	1.2738035504657	0.328633616888388	0.391301081813711	0.4014329361535
307	100000	1.60243600903337	1.27380462032632	0.328631388707042	0.39125329229665	0.401480833044748
308	100000	1.6024348293509	1.2738057103426	0.328629119008305	0.391205068889796	0.401529165544911
309	100000	1.60243362791512	1.27380682088532	0.328626807029797	0.391156407712973	0.401577937569918
310	100000	1.60243240432861	1.27380795233337	0.328624451995236	0.391107304852865	0.401627153069475
311	100000	1.60243115818583	1.27380910507148	0.328622053114347	0.391057756362785	0.401676816027342
312	100000	1.60242988907474	1.27381027949208	0.328619609582664	0.391007758262413	0.401726930461572
313	100000	1.60242859657551	1.27381147599438	0.328617120581132	0.390957306537603	0.401777500424758
314	100000	1.6024272802608	1.27381269498484	0.328614585275968	0.390906397140093	0.401828530004318
315	100000	1.60242593969532	1.27381393687699	0.32861200281833	0.390855025987303	0.401880023322717
316	100000	1.60242457443682	1.27381520209255	0.328609372344274	0.390803188962083	0.401931984537746
317	100000	1.60242318403451	1.27381649106031	0.328606692974201	0.390750881912464	0.401984417842772
318	100000	1.60242176802955	1.27381780421683	0.328603963812724	0.390698100651436	0.402037327466998
319	100000	1.60242032595494	1.27381914200647	0.328601183948471	0.390644840956703	0.402090717675713
320	100000	1.60241885733583	1.27382050488204	0.328598352453784	0.390591098570432	0.402144592770558
321	100000	1.6024173616879	1.27382189330363	0.328595468384275	0.390536869199023	0.402198957089785
322	100000	1.60241583851915	1.27382330774042	0.328592530778736	0.39048214851287	0.402253815008508
323	100000	1.60241428732812	1.27382474866926	0.328589538658863	0.390426932146116	0.402309170938979
324	100000	1.60241270760481	1.27382621657601	0.328586491028796	0.390371215696416	0.402365029330823
325	100000	1.60241109883022	1.27382771195525	0.32858338687497	0.390314994724692	0.402421394671322
326	100000	1.60240946047579	1.27382923531005	0.32858022516574	0.390258264754906	0.402478271485654
327	100000	1.6024077920035	1.27383078715234	0.328577004851158	0.390201021273814	0.402535664337165
328	100000	1.6024060928662	1.27383236800368	0.328573724862523	0.390143259730721	0.40259357782763
329	100000	1.60240436250676	1.27383397839455	0.328570384112218	0.390084975537256	0.402652016597494
330	100000	1.60240260035793	1.2738356188646	0.328566981493332	0.390026164067128	0.402710985326158
331	100000	1.60240080584302	1.27383728996375	0.328563515879269	0.389966820655886	0.402770488732218
332	100000	1.60239897837441	1.27383899225088	0.328559986123536	0.389906940600694	0.402830531573723
333	100000	1.60239711735436	1.27384072629504	0.328556391059321	0.389846519160081	0.402891118648455
334	100000	1.60239522217499	1.27384249267575	0.328552729499236	0.389785551553725	0.402952254794161
335	100000	1.60239329221708	1.27384429198223	0.328549000234848	0.389724032962207	0.40301394488882
336	100000	1.60239132685053	1.27384612481408	0.328545202036453	0.389661958526781	0.403076193850904
337	100000	1.60238932543413	1.27384799178144	0.328541333652692	0.389599323349147	0.403139006639633
338	100000	1.60238728731582	1.27384989350575	0.328537393810068	0.389536122491219	0.403202388255218
339	100000	1.60238521183139	1.27385183061855	0.328533381212838	0.389472350974904	0.403266343739129
340	100000	1.6023830983054	1.27385380376306	0.328529294542341	0.389408003781866	0.403330878174339
341	100000	1.60238094605047	1.27385581359353	0.328525132456941	0.389343075853302	0.403395996685591
342	100000	1.60237875436662	1.27385786077532	0.328520893591299	0.38927756208973	0.403461704439626
343	100000	1.60237652254229	1.27385994598603	0.32851657655626	0.389211457350758	0.403528006645452
344	100000	1.60237424985318	1.27386206991479	0.328512179938385	0.389144756454872	0.403594908554576
345	100000	1.60237193556199	1.27386423326252	0.328507702299464	0.389077454179207	0.403662415461273
346	100000	1.60236957891872	1.2738664367425	0.328503142176225	0.389009545259348	0.403730532702807
347	100000	1.60236717916053	1.27386868108061	0.328498498079912	0.388941024389108	0.403799265659689
348	100000	1.60236473551063	1.27387096701485	0.328493768495778	0.388871886220324	0.403868619755918
349	100000	1.60236224717913	1.27387329529638	0.328488951882741	0.388802125362642	0.403938600459211
350	100000	1.60235971336243	1.27387566668944	0.328484046672999	0.388731736383319	0.404009213281259
351	100000	1.60235713324238	1.27387808197086	0.328479051271514	0.388660713807031	0.404080463777937
352	100000	1.60235450598717	1.27388054193155	0.328473964055618	0.38858905211565	0.404152357549561
353	100000	1.60235183075008	1.27388304737557	0.328468783374511	0.38851674574807	0.404224900241109
354	100000	1.60234910667001	1.27388559912108	0.328463507548933	0.388443789100015	0.404298097542443
355	100000	1.60234633287086	1.27388819800024	0.328458134870618	0.388370176523839	0.40437195518855
356	100000	1.60234350846106	1.27389084485928	0.328452663601781	0.388295902328352	0.404446478959748
357	100000	1.6023406325339	1.27389354055902	0.328447091974878	0.388220960778642	0.404521674681912
358	100000	1.60233770416691	1.27389628597509	0.328441418191817	0.388145346095884	0.404597548226695
359	100000	1.60233472242155	1.2738990819978	0.328435640423751	0.388069052457178	0.404674105511743
360	100000	1.60233168634333	1.27390192953288	0.328429756810451	0.387992073995394	0.404751352500886
361	100000	1.60232859496132	1.2739048295015	0.328423765459824	0.387914404798982	0.404829295204369
362	100000	1.6023254472875	1.27390778283997	0.328417664447526	0.387836038911843	0.404907939679031
363	100000	1.60232224231725	1.27391079050094	0.328411451816314	0.387756970333161	0.404987292028519
364	100000	1.60231897902861	1.273913853453	0.328405125575609	0.387677193017257	0.405067358403474
365	100000	1.60231565638185	1.27391697268084	0.32839868370101	0.387596700873442	0.405148145001727
366	100000	1.60231227331993	1.27392014918616	0.328392124133768	0.387515487765905	0.405229658068469
367	100000	1.60230882876749	1.27392338398735	0.328385444780145	0.387433547513546	0.405311903896456
368	100000	1.6023053216307	1.27392667811964	0.328378643511061	0.387350873889883	0.405394888826156
369	100000	1.60230175079742	1.27393003263598	0.328371718161441	0.387267460622925	0.405478619245942
370	100000	1.6022981151363	1.27393344860661	0.328364666529694	0.387183301395061	0.405563101592232
371	100000	1.60229441349657	1.27393692711936	0.328357486377211	0.387098389842949	0.405648342349678
372	100000	1.6022906447085	1.27394046928075	0.32835017542775	0.387012719557435	0.40573434805129
373	100000	1.60228680758242	1.27394407621555	0.328342731366876	0.386926284083453	0.405821125278601
374	100000	1.6022829009082	1.27394774906669	0.328335151841509	0.386839076919947	0.405908680661795
375	100000	1.60227892345549	1.27395148899635	0.328327434459144	0.3867510915198	0.405997020879855
376	100000	1.6022748739733	1.27395529718576	0.328319576787542	0.386662321289766	0.406086152660674
377	100000	1.60227075118963	1.27395917483578	0.328311576353848	0.386572759590415	0.406176082781188
378	100000	1.60226655381084	1.27396312316655	0.328303430644293	0.386482399736086	0.40626681806748
379	100000	1.60226228052162	1.27396714341821	0.328295137103411	0.386391234994857	0.406358365394884
380	100000	1.60225792998545	1.27397123685194	0.328286693133515	0.386299258588504	0.406450731688088
381	100000	1.60225350084231	1.27397540474827	0.328278096094037	0.386206463692492	0.406543923921219
382	100000	1.60224899171008	1.27397964840902	0.32826934330106	0.386112843435956	0.406637949117926
383	100000	1.60224440118391	1.27398396915742	0.328260432026497	0.386018390901727	0.406732814351443
384	100000	1.60223972783574	1.27398836833804	0.328251359497706	0.385923099126317	0.406828526744661
385	100000	1.60223497021275	1.27399284731612	0.328242122896633	0.385826961099952	0.406925093470183
386	100000	1.60223012683921	1.27399740747981	0.328232719359396	0.385729969766641	0.407022521750341
387	100000	1.60222519621477	1.27400205023925	0.328223145975526	0.385632118024173	0.407120818857268
388	100000	1.60222017681444	1.27400677702708	0.328213399787359	0.385533398724204	0.407219992112895
389	100000	1.60221506708773	1.27401158929826	0.328203477789476	0.385433804672349	0.40732004888896
390	100000	1.60220986545937	1.27401648853151	0.328193376927868	0.385333328628233	0.407420996607029
391	100000	1.60220457032812	1.27402147622855	0.328183094099568	0.385231963305617	0.407522842738469
392	100000	1.60219918006657	1.27402655391483	0.328172626151733	0.385129701372505	0.407625594804429
393	100000	1.60219369302081	1.27403172313963	0.328161969881176	0.38502653545127	0.407729260375807
394	100000	1.60218810750997	1.2740369854763	0.328151122033668	0.384922458118815	0.407833847073201
395	100000	1.60218242182644	1.27404234252329	0.328140079303154	0.384817461906708	0.40793936256685
396	100000	1.60217663423498	1.27404779590366	0.328128838331318	0.384711539301387	0.408045814576558
397	100000	1.60217074297156	1.2740533472648	0.328117395706755	0.384604682744323	0.408153210871608
398	100000	1.60216474624509	1.27405899828075	0.328105747964344	0.384496884632256	0.408261559270661
399	100000	1.60215864223516	1.27406475065061	0.328093891584552	0.384388137317404	0.408370867641641
400	100000	1.60215242909195	1.27407060609901	0.32808182299294	0.384278433107713	0.408481143901595
401	100000	1.60214610493695	1.27407656637771	0.328069538559236	0.384167764267128	0.408592396016554
402	100000	1.60213966786136	1.27408263326452	0.328057034596844	0.384056123015865	0.408704632001367
403	100000	1.60213311592621	1.27408880856409	0.328044307362128	0.383943501530719	0.408817859919524
404	100000	1.60212644716213	1.27409509410837	0.328031353053763	0.383829891945379	0.408932087882956
405	100000	1.60211965956879	1.27410149175679	0.328018167811998	0.383715286350782	0.40904732405182
406	100000	1.60211275111414	1.27410800339601	0.328004747718123	0.383599676795463	0.409163576634276
407	100000	1.60210571973499	1.27411463094141	0.327991088793578	0.383483055285952	0.40928085388623
408	100000	1.60209856333565	1.27412137633605	0.327977186999602	0.38336541378718	0.409399164111055
409	100000	1.6020912797877	1.27412824155145	0.327963038236255	0.383246744222904	0.409518515659324
410	100000	1.60208386693006	1.27413522858807	0.32794863834199	0.383127038476167	0.409638916928485
411	100000	1.60207632256862	1.2741423394757	0.327933983092922	0.383006288389774	0.409760376362537
412	100000	1.60206864447536	1.27414957627324	0.327919068202124	0.382884485766804	0.40988290245168
413	100000	1.6020608303879	1.27415694106887	0.327903889319029	0.382761622371123	0.410006503731942
414	100000	1.60205287801016	1.27416443598129	0.327888442028865	0.382637689927958	0.410131188784791
415	100000	1.60204478501014	1.27417206315831	0.327872721851828	0.38251268012447	0.410256966236703
416	100000	1.60203654902164	1.27417982477899	0.32785672424265	0.382386584610368	0.410383844758742
417	100000	1.60202816764243	1.27418772305256	0.327840444589863	0.382259394998541	0.410511833066077
418	100000	1.60201963843421	1.27419576021901	0.327823878215196	0.382131102865742	0.410640939917506
419	100000	1.60201095892253	1.27420393854951	0.327807020373022	0.382001699753269	0.410771174114929
420	100000	1.60200212659588	1.27421226034621	0.327789866249666	0.381871177167695	0.410902544502829
421	100000	1.60199313890577	1.27422072794275	0.327772410963023	0.381739526581643	0.411035059967682
422	100000	1.60198399326661	1.27422934370497	0.327754649561633	0.381606739434566	0.411168729437377
423	100000	1.60197468705428	1.27423811002984	0.327736577024436	0.381472807133568	0.411303561880588
424	100000	1.60196521760692	1.27424702934683	0.327718188260089	0.381337721054275	0.411439566306134
425	100000	1.60195558222342	1.27425610411699	0.327699478106435	0.381201472541721	0.411576751762286
426	100000	1.60194577816504	1.27426533683508	0.327680441329957	0.381064052911276	0.411715127336064
427	100000	1.60193580265204	1.27427473002681	0.327661072625239	0.380925453449611	0.411854702152506
428	100000	1.60192565286637	1.27428428625174	0.327641366614631	0.38078566541571	0.411995485373876
429	100000	1.60191532594912	1.27429400810151	0.327621317847606	0.380644680041884	0.412137486198886
430	100000	1.60190481900156	1.27430389820124	0.327600920800319	0.380502488534886	0.412280713861837
431	100000	1.60189412908425	1.27431395920897	0.327580169875278	0.380359082076992	0.412425177631774
432	100000	1.60188325321638	1.27432419381565	0.327559059400732	0.380214451827186	0.412570886811554
433	100000	1.6018721883762	1.2743346047457	0.327537583630494	0.380068588922353	0.412717850736937
434	100000	1.60186093150006	1.27434519475666	0.327515736743406	0.379921484478514	0.412866078775586
435	100000	1.60184947948273	1.27435596663973	0.327493512843004	0.37977312959212	0.413015580326072
436	100000	1.60183782917657	1.2743669232193	0.327470905957273	0.379623515341382	0.413166364816823
437	100000	1.60182597739137	1.27437806735313	0.327447910038234	0.37947263278763	0.413318441705041
438	100000	1.60181392089419	1.27438940193236	0.327424518961826	0.379320472976762	0.413471820475561
439	100000	1.60180165640915	1.27440092988176	0.327400726527396	0.379167026940695	0.413626510639711
440	100000	1.60178918061728	1.27441265415944	0.327376526457838	0.379012285698873	0.413782521734087
441	100000	1.60177649015542	1.27442457775639	0.327351912399024	0.378856240259847	0.413939863319319
442	100000	1.60176358161741	1.27443670369739	0.327326877920021	0.378698881622897	0.414098544978773
443	100000	1.60175045155261	1.27444903503989	0.327301416512719	0.378540200779668	0.41425857631723
444	100000	1.60173709646669	1.27446157487488	0.327275521591813	0.378380188715919	0.4144199669595
445	100000	1.60172351282034	1.27447432632548	0.327249186494863	0.378218836413271	0.414582726549014
446	100000	1.60170969703031	1.27448729254817	0.327222404482148	0.378056134851046	0.414746864746357
447	100000	1.60169564546831	1.27450047673149	0.32719516873682	0.377892075008143	0.414912391227745
448	100000	1.60168135446162	1.27451388209675	0.327167472364874	0.377726647864971	0.415079315683481
449	100000	1.60166682029199	1.27452751189656	0.327139308395438	0.377559844405445	0.415247647816346
450	100000	1.60165203919693	1.27454136941616	0.327110669780776	0.377391655619026	0.415417397339938
451	100000	1.60163700736781	1.2745554579712	0.327081549396615	0.377222072502845	0.41558857397698
452	100000	1.60162172095197	1.27456978090957	0.327051940042398	0.377051086063864	0.415761187457554
453	100000	1.60160617605062	1.27458434160904	0.32702183444158	0.376878687321108	0.415935247517303
454	100000	1.60159036871995	1.27459914347793	0.326991225242022	0.376704867307949	0.41611076389557
455	100000	1.60157429497112	1.27461418995464	0.326960105016483	0.376529617074474	0.416287746333495
456	100000	1.60155795077007	1.27462948450702	0.326928466263041	0.376352927689895	0.416466204572036
457	100000	1.60154133203708	1.27464503063141	0.326896301405675	0.376174790245035	0.416646148349976
458	100000	1.60152443464776	1.27466083185287	0.326863602794884	0.375995195854876	0.416827587401819
459	100000	1.6015072544327	1.27467689172434	0.326830362708353	0.375814135661176	0.417010531455688
460	100000	1.60148978717752	1.2746932138258	0.326796573351724	0.375631600835156	0.417194990231122
461	100000	1.60147202862275	1.27470980176328	0.326762226859467	0.375447582580237	0.417380973436848
462	100000	1.60145397446503	1.2747266591694	0.326727315295634	0.375262072134887	0.417568490768462
463	100000	1.60143562035632	1.27474378970136	0.326691830654964	0.375075060775489	0.417757551906084
464	100000	1.6014169619046	1.27476119704077	0.326655764863836	0.374886539819328	0.417948166511924
465	100000	1.6013979946736	1.27477888489217	0.326619109781427	0.374696500627602	0.418140344227817
466	100000	1.60137871418421	1.27479685698331	0.326581857200895	0.374504934608543	0.418334094672671
467	100000	1.6013591159137	1.27481511706306	0.326543998850636	0.374311833220606	0.418529427439863
468	100000	1.60133919529687	1.27483366890105	0.326505526395819	0.374117187975709	0.418726352094584
469	100000	1.60131894772572	1.27485251628616	0.326466431439557	0.373920990442588	0.418924878171098
470	100000	1.60129836855085	1.27487166302612	0.326426705524725	0.373723232250182	0.419125015169954
471	100000	1.60127745308102	1.27489111294556	0.326386340135466	0.37352390509113	0.419326772555136
472	100000	1.60125619658424	1.27491086988535	0.326345326698896	0.373323000725335	0.419530159751129
473	100000	1.60123459428843	1.27493093770131	0.326303656587121	0.373120510983594	0.419735186139957
474	100000	1.60121264138192	1.27495132026295	0.326261321118976	0.372916427771327	0.419941861058097
475	100000	1.60119033301331	1.27497202145111	0.326218311562199	0.372710743072373	0.420150193793388
476	100000	1.60116766429318	1.27499304515768	0.326174619135495	0.37250344895286	0.420360193581839
477	100000	1.60114463029518	1.27501439528432	0.326130235010859	0.372294537565166	0.420571869604376
478	100000	1.60112122605518	1.27503607573927	0.326085150315916	0.37208400115196	0.420785230983519
479	100000	1.60109744657405	1.2750580904376	0.326039356136449	0.371871832050318	0.421000286780013
480	100000	1.60107328681695	1.27508044329802	0.325992843518932	0.371658022695908	0.421217045989351
481	100000	1.60104874171505	1.27510313824178	0.325945603473269	0.3714425656273	0.421435517538271
482	100000	1.6010238061667	1.27512617919097	0.32589762697573	0.371225453490281	0.421655710281171
483	100000	1.60099847503828	1.27514957006654	0.32584890497174	0.371006679042348	0.42187763299642
484	100000	1.6009727431653	1.27517331478611	0.32579942837919	0.370786235157188	0.422101294382668
485	100000	1.60094660535255	1.27519741726119	0.325749188091364	0.370564114829304	0.422326703055042
486	100000	1.60092005637763	1.27522188139692	0.32569817498071	0.37034031117869	0.422553867541267
487	100000	1.60089309099027	1.27524671108838	0.325646379901894	0.370114817455602	0.422782796277764
488	100000	1.60086570391408	1.27527191021826	0.325593793695825	0.369887627045396	0.423013497605632
489	100000	1.6008378898487	1.27529748265565	0.325540407193051	0.369658733473456	0.423245979766592
490	100000	1.60080964346984	1.27532343225196	0.325486211217889	0.369428130410191	0.42348025089886
491	100000	1.60078095943288	1.27534976284038	0.325431196592499	0.36919581167613	0.423716319032944
492	100000	1.60075183237238	1.27537647823142	0.325375354140955	0.368961771247066	0.423954192087377
493	100000	1.60072225690496	1.27540358221133	0.325318674693632	0.368726003259298	0.424193877864401
494	100000	1.60069222762999	1.27543107853835	0.325261149091637	0.368488502014945	0.424435384045557
495	100000	1.60066173913339	1.27545897094174	0.325202768191655	0.368249261987331	0.42467871818724
496	100000	1.60063078598655	1.27548726311605	0.325143522870502	0.368008277826438	0.424923887716171
497	100000	1.60059936275155	1.27551595872135	0.325083404030202	0.367765544364444	0.425170899924825
498	100000	1.60056746397971	1.2755450613767	0.325022402603015	0.367521056621328	0.425419761966767
499	100000	1.60053508421653	1.27557457465975	0.324960509556781	0.367274809810524	0.425670480851973
500	100000	1.60050221800224	1.27560450210194	0.324897715900302	0.367026799344683	0.425923063442049
501	100000	1.60046885987475	1.27563484718591	0.324834012688844	0.36677702084146	0.426177516445418
502	100000	1.60043500437105	1.27566561334106	0.324769391029989	0.366525470129382	0.426433846412443
503	100000	1.60040064603058	1.27569680394114	0.324703842089442	0.366272143253785	0.426692059730496
504	100000	1.60036577939662	1.27572842229948	0.324637357097143	0.366017036482789	0.426952162618977
505	100000	1.60033039902023	1.27576047166688	0.324569927353351	0.365760146313336	0.427214161124279
506	100000	1.60029449946115	1.27579295522591	0.324501544235242	0.365501469477302	0.427478061114701
507	100000	1.60025807529126	1.27582587608805	0.324432199203204	0.365241002947633	0.427743868275326
508	100000	1.60022112109776	1.27585923729006	0.324361883807699	0.364978743944535	0.428011588102833
509	100000	1.60018363148513	1.27589304178911	0.324290589696023	0.364714689941715	0.428281225900295
510	100000	1.60014560107822	1.27592729245882	0.324218308619404	0.364448838672663	0.428552786771906
511	100000	1.60010702452511	1.27596199208513	0.324145032439974	0.364181188136966	0.428826275617688
512	100000	1.60006789650093	1.27599714336256	0.324070753138374	0.36391173660665	0.429101697128165
513	100000	1.6000282117098	1.27603274888885	0.323995462820954	0.363640482632568	0.429379055778994
514	100000	1.59998796488837	1.27606881116086	0.323919153727511	0.363367425050795	0.429658355825577
515	100000	1.59994715080963	1.27610533257046	0.323841818239171	0.363092562989069	0.429939601297627
516	100000	1.59990576428537	1.2761423153992	0.323763448886169	0.362815895873218	0.430222795993734
517	100000	1.59986380017023	1.27617976181439	0.323684038355846	0.362537423433619	0.430507943475906
518	100000	1.5998212533646	1.27621767386359	0.323603579501012	0.362257145711655	0.430795047064076
519	100000	1.59977811881822	1.27625605347	0.32352206534822	0.361975063066183	0.431084109830618
520	100000	1.59973439153471	1.27629490242849	0.323439489106216	0.361691176179993	0.431375134594837
521	100000	1.59969006657343	1.27633422239891	0.323355844174519	0.361405486066258	0.431668123917456
522	100000	1.59964513905476	1.27637401490254	0.323271124152213	0.361117994074961	0.431963080095118
523	100000	1.5995996041633	1.27641428131666	0.323185322846642	0.360828701899324	0.432260005154867
524	100000	1.59955345715136	1.27645502286882	0.323098434282543	0.360537611582176	0.432558900848653
525	100000	1.59950669334365	1.27649624063279	0.323010452710864	0.36024472552232	0.432859768647836
526	100000	1.59945930814051	1.27653793552236	0.322921372618152	0.359950046480847	0.433162609737711
527	100000	1.59941129702194	1.27658010828634	0.322831188735601	0.3596535775874	0.433467425012062
528	100000	1.59936265555234	1.27662275950392	0.32273989604842	0.359355322346384	0.433774215067716
529	100000	1.59931337938475	1.27666588957935	0.3226474898054	0.359055284643124	0.434082980199165
530	100000	1.59926346426268	1.27670949873466	0.322553965528022	0.358753468749941	0.434393720393183
531	100000	1.5992129060278	1.27675358700738	0.322459319020418	0.35844987933217	0.434706435323514
532	100000	1.59916170062159	1.27679815424309	0.322363546378499	0.358144521454077	0.43502112434559
533	100000	1.5991098440909	1.2768432000909	0.322266644000004	0.357837400584702	0.435337786491292
534	100000	1.59905733259141	1.27688872399759	0.322168608593826	0.357528522603574	0.435656420463807
535	100000	1.59900416239276	1.27693472520294	0.322069437189817	0.357217893806357	0.43597702463249
536	100000	1.5989503298828	1.27698120273439	0.321969127148412	0.356905520910341	0.436299597027838
537	100000	1.59889583157097	1.27702815540058	0.321867676170394	0.356591411059837	0.436624135336529
538	100000	1.59884066409437	1.2770755817879	0.321765082306462	0.356275571831423	0.436950636896518
539	100000	1.59878482422061	1.27712348025376	0.321661343966852	0.355958011239047	0.437279098692256
540	100000	1.59872830885323	1.27717184892217	0.321556459931063	0.355638737738991	0.437609517349961
541	100000	1.5986711150363	1.27722068567907	0.321450429357228	0.355317760234657	0.437941889133031
542	100000	1.59861323995749	1.27726998816583	0.321343251791655	0.354995088081183	0.438276209937516
543	100000	1.59855468095433	1.27731975377596	0.321234927178365	0.354670731089917	0.438612475287741
544	100000	1.59849543551698	1.27736997964885	0.321125455868133	0.354344699532639	0.438950680332015
545	100000	1.59843550129391	1.27742066266596	0.321014838627946	0.354017004145629	0.439290819838491
546	100000	1.59837487609552	1.27747179944569	0.320903076649833	0.353687656133526	0.439632888191132
547	100000	1.59831355789852	1.27752338633857	0.320790171559948	0.35335666717294	0.439976879385829
548	100000	1.59825154485149	1.2775754194241	0.320676125427393	0.353024049415869	0.440322787026663
549	100000	1.59818883527624	1.27762789450355	0.320560940772697	0.35268981549286	0.440670604322309
550	100000	1.5981254276758	1.27768080709958	0.320444620576218	0.352353978515925	0.441020324082598
551	100000	1.59806132073584	1.27773415244929	0.32032716828655	0.352016552081203	0.441371938715255
552	100000	1.5979965133298	1.27778792550152	0.320208587828281	0.351677550271371	0.441725440222787
553	100000	1.59793100452303	1.27784212091309	0.320088883609942	0.351336987657746	0.442080820199551
554	100000	1.59786479357647	1.27789673304511	0.319968060531365	0.350994879302133	0.442438069829034
555	100000	1.59779787995073	1.27795175595959	0.319846123991139	0.350651240758358	0.442797179881276
556	100000	1.59773026330973	1.27800718341657	0.319723079893162	0.35030608807352	0.443158140710527
557	100000	1.59766194352513	1.2780630088714	0.319598934653727	0.349959437788903	0.443520942253078
558	100000	1.59759292067892	1.27811922547141	0.319473695207503	0.349611306940595	0.443885574025322
559	100000	1.59752319506805	1.27817582605439	0.319347369013658	0.349261713059741	0.444252025122027
560	100000	1.59745276720631	1.27823280314489	0.319219964061424	0.348910674172498	0.444620284214804
561	100000	1.59738163783018	1.27829014895477	0.319091488875409	0.348558208799627	0.444990339550827
562	100000	1.59730980789907	1.27834785537884	0.318961952520225	0.348204335955708	0.445362178951783
563	100000	1.59723727860052	1.27840591399529	0.318831364605227	0.34784907514803	0.445735789813042
564	100000	1.59716405135201	1.27846431606375	0.318699735288266	0.347492446375086	0.446111159103086
565	100000	1.59709012780461	1.27852305252525	0.318567075279354	0.347134470124703	0.446488273363178
566	100000	1.59701550984456	1.27858211400084	0.318433395843719	0.346775167371776	0.446867118707287
567	100000	1.59694019959657	1.27864149079214	0.318298708804437	0.346414559575624	0.447247680822268
568	100000	1.59686419942594	1.27870117288121	0.318163026544721	0.346052668676952	0.447629944968303
569	100000	1.59678751194043	1.27876114993127	0.318026362009158	0.345689517094413	0.448013895979601
570	100000	1.59671013999223	1.27882141128698	0.317888728705255	0.345325127720737	0.448399518265392
571	100000	1.59663208668037	1.27888194597672	0.317750140703649	0.344959523918489	0.44878679581116
572	100000	1.59655335535165	1.27894274271321	0.317610612638443	0.34459272951539	0.449175712180192
573	100000	1.5964739496017	1.27900378989542	0.317470159706287	0.344224768799226	0.449566250515366
574	100000	1.59639387327748	1.27906507561185	0.317328797665634	0.343855666512333	0.449958393541254
575	100000	1.59631313047711	1.27912658764231	0.317186542834802	0.343485447845664	0.450352123566494
576	100000	1.596231725551	1.27918831346127	0.31704341208973	0.343114138432433	0.450747422486458
577	100000	1.59614966310286	1.27925024024169	0.316899422861179	0.342741764341327	0.451144271786204
578	100000	1.59606694798924	1.2793123548582	0.31675459313104	0.34236835206929	0.451542652543718
579	100000	1.59598358532077	1.27937464389237	0.316608941428403	0.341993928533905	0.451942545433452
580	100000	1.59589958046072	1.27943709363615	0.316462486824574	0.341618521065307	0.452343930730157
581	100000	1.59581493902559	1.2794996900977	0.316315248927883	0.341242157397725	0.452746788312996
582	100000	1.59572966688485	1.2795624190073	0.316167247877544	0.340864865660562	0.453151097669964
583	100000	1.59564377015901	1.27962526582195	0.316018504337063	0.340486674369082	0.453556837902598
584	100000	1.59555725522025	1.27968821573345	0.315869039486799	0.340107612414669	0.453963987730965
585	100000	1.59547012868948	1.27975125367334	0.315718875016139	0.339727709054687	0.454372525498962
586	100000	1.59538239743624	1.2798143643214	0.315568033114836	0.339346993901931	0.454782429179876
587	100000	1.59529406857588	1.27987753211208	0.315416536463799	0.338965496913681	0.455193676382269
588	100000	1.59520514946861	1.27994074124345	0.315264408225158	0.338583248380363	0.455606244356106
589	100000	1.59511564771651	1.2800039756846	0.315111672031913	0.338200278913834	0.456020109999188
590	100000	1.59502557116191	1.28006721918543	0.314958351976483	0.337816619435279	0.456435249863858
591	100000	1.59493492788337	1.28013045528411	0.31480447259926	0.337432301162755	0.456851640163978
592	100000	1.59484372619481	1.28019366731872	0.314650058876088	0.337047355598374	0.45726925678217
593	100000	1.59475197464042	1.28025683843521	0.314495136205215	0.336661814515143	0.457688075277327
594	100000	1.5946596819923	1.28031995159837	0.31433973039393	0.336275709943462	0.458108070892391
595	100000	1.59456685724683	1.28038298960263	0.314183867644195	0.335889074157295	0.458529218562374
596	100000	1.59447350962095	1.28044593508307	0.314027574537884	0.33550193966007	0.458951492922611
597	100000	1.59437964854701	1.2805087705252	0.313870878021816	0.335114339170231	0.459374868317293
598	100000	1.59428528366996	1.28057147827839	0.31371380539157	0.334726305606539	0.459799318808204
599	100000	1.59419042484244	1.28063404056711	0.31355638427533	0.334337872073101	0.460224818183699
600	100000	1.59409508211949	1.28069643950237	0.313398642617122	0.333949071844151	0.460651339967879
601	100000	1.59399926575445	1.28075865709522	0.313240608659233	0.333559938348576	0.461078857430022
602	100000	1.59390298619296	1.2808206752682	0.313082310924757	0.333170505154256	0.461507343594173
603	100000	1.59380625406867	1.28088247586959	0.312923778199081	0.332780805952178	0.461936771248947
604	100000	1.59370908019706	1.28094404068561	0.312765039511442	0.332390874540371	0.462367112957515
605	100000	1.59361147557021	1.2810053514543	0.312606124115908	0.332000744807689	0.462798341067782
606	100000	1.59351345135048	1.2810663898787	0.312447061471783	0.331610450717424	0.463230427722702
607	100000	1.5934150188648	1.2811271376406	0.312287881224199	0.331220026290813	0.463663344870769
608	100000	1.5933161895989	1.28118757641503	0.31212861318387	0.330829505590428	0.464097064276665
609	100000	1.59321697519021	1.28124768788341	0.311969287306806	0.330438922703483	0.464531557532005
610	100000	1.59311738742179	1.281307453748	0.311809933673794	0.330048311725059	0.464966796066261
611	100000	1.59301743821623	1.28136685574657	0.311650582469659	0.329657706741301	0.465402751157751
612	100000	1.59291713962766	1.2814258756655	0.311491263962155	0.329267141812582	0.46583939394477
613	100000	1.59281650383626	1.28148449535536	0.311332008480897	0.328876650956647	0.466276695436782
614	100000	1.59271554314047	1.28154269674426	0.311172846396209	0.328486268131797	0.466714626525727
615	100000	1.59261426995068	1.28160046185319	0.311013808097487	0.328096027220086	0.467153157997362
616	100000	1.59251269678096	1.2816577728089	0.310854923972061	0.327705962010587	0.467592260542692
617	100000	1.5924108362435	1.28171461185991	0.310696224383591	0.327316106182744	0.468031904769414
618	100000	1.59230870103987	1.28177096138929	0.310537739650587	0.326926493289792	0.468472061213445
619	100000	1.59220630395412	1.28182680392908	0.310379500025035	0.32653715674234	0.46891270035041
620	100000	1.59210365784536	1.28188212217432	0.310221535671035	0.326148129792063	0.469353792607192
621	100000	1.59200077564083	1.28193689899728	0.310063876643549	0.325759445515559	0.469795308373465
622	100000	1.59189767032864	1.28199111746137	0.309906552867271	0.325371136798399	0.470237218013204
623	100000	1.59179435494879	1.28204476083314	0.309749594115658	0.324983236319379	0.470679491876182
624	100000	1.59169084258706	1.28209781259696	0.309593029990094	0.324595776534965	0.471122100309432
625	100000	1.59158714636708	1.2821502564676	0.30943688989948	0.324208789664014	0.471565013668665
626	100000	1.59148327944327	1.28220207640334	0.309281203039927	0.323822307672731	0.47200820232961
627	100000	1.59137925499248	1.28225325661785	0.309125998374626	0.32343636225991	0.472451636699306
628	100000	1.59127508620754	1.28230378159323	0.308971304614308	0.323050984842446	0.472895287227318
629	100000	1.5911707862893	1.28235363609139	0.308817150197909	0.322666206541221	0.473339124416817
630	100000	1.59106636843949	1.28240280516581	0.308663563273682	0.322282058167232	0.473783118835621
631	100000	1.59096184585381	1.28245127417348	0.308510571680329	0.321898570208126	0.474227241127081
632	100000	1.59085723171363	1.28249902878429	0.308358202929342	0.321515772815058	0.474671462020849
633	100000	1.59075253918005	1.28254605499312	0.308206484186932	0.321133695789943	0.47511575234353
634	100000	1.59064778138597	1.28259233912883	0.308055442257135	0.320752368573092	0.47556008302917
635	100000	1.59054297143062	1.28263786786571	0.307905103564904	0.320371820231215	0.476004425129619
636	100000	1.59043812237004	1.28268262822996	0.307755494140083	0.319992079445881	0.476448749824698
637	100000	1.59033324721324	1.28272660761149	0.307606639601748	0.319613174502374	0.476893028432223
638	100000	1.59022835891288	1.28276979376985	0.30745856514303	0.319235133278971	0.477337232417856
639	100000	1.59012347036162	1.28281217484471	0.307311295516911	0.318857983236693	0.477781333404747
640	100000	1.5900185943826	1.28285373936067	0.30716485502193	0.318481751409471	0.478225303182988
641	100000	1.58991374372576	1.28289447623648	0.307019267489272	0.318106464394805	0.478669113718882
642	100000	1.58980893106098	1.28293437479104	0.306874556269938	0.317732148344858	0.47911273716399
643	100000	1.58970416897009	1.28297342474728	0.306730744222803	0.317358828958022	0.479556145863975
644	100000	1.58959946994508	1.28301161624206	0.306587853703022	0.316986531470997	0.479999312367202
645	100000	1.58949484637836	1.28304893982665	0.306445906551704	0.316615280651299	0.480442209433145
646	100000	1.5893903105595	1.28308538647392	0.306304924085583	0.316245100790284	0.480884810040533
647	100000	1.58928587466962	1.28312094758201	0.306164927087613	0.315876015696632	0.481327087395291
648	100000	1.58918155077602	1.28315561497755	0.306025935798471	0.31550804869035	0.481769014938203
649	100000	1.58907735082635	1.28318938091805	0.305887969908304	0.315141222597236	0.482210566352362
650	100000	1.58897328664526	1.28322223809568	0.305751048549574	0.314775559743843	0.482651715570346
651	100000	1.58886936992806	1.28325417963779	0.305615190290272	0.314411081952905	0.483092436781174
652	100000	1.58876561223889	1.28328519911092	0.305480413127966	0.314047810539288	0.483532704436976
653	100000	1.58866202500188	1.28331529051741	0.305346734484471	0.313685766306377	0.483972493259418
654	100000	1.58855861950257	1.28334444830125	0.305214171201322	0.313324969542975	0.484411778245883
655	100000	1.58845540687925	1.28337266734365	0.305082739535598	0.312965440020645	0.484850534675361
656	100000	1.58835239812185	1.28339994296502	0.304952455156826	0.312607196991555	0.485288738114111
657	100000	1.5882496040675	1.28342627092327	0.304823333144227	0.312250259186733	0.485726364421031
658	100000	1.58814703539682	1.28345164741201	0.304695387984805	0.311894644814835	0.486163389752779
659	100000	1.58804470263207	1.28347606906019	0.304568633571877	0.311540371561312	0.486599790568641
660	100000	1.58794261613212	1.28349953292771	0.304443083204403	0.311187456588052	0.487035543635118
661	100000	1.58784078609089	1.28352203650399	0.304318749586897	0.310835916533429	0.487470626030254
662	100000	1.58773922253489	1.283543577705	0.304195644829884	0.310485767512789	0.487905015147715
663	100000	1.58763793531987	1.28356415486888	0.30407378045099	0.310137025119336	0.4883386887006
664	100000	1.58753693412834	1.28358376675178	0.30395316737656	0.309789704425433	0.48877162472499
665	100000	1.58743622846909	1.28360241252516	0.303833815943934	0.30944381998429	0.489203801583251
666	100000	1.58733582767375	1.28362009176955	0.303715735904202	0.309099385832032	0.489635197967075
667	100000	1.58723574089444	1.28363680446901	0.303598936425429	0.308756415490139	0.490065792900271
668	100000	1.58713597710478	1.28365255100826	0.303483426096519	0.308414921968241	0.490495565741321
669	100000	1.58703654509488	1.28366733216335	0.303369212931528	0.308074917767267	0.490924496185656
670	100000	1.58693745347373	1.28368114909933	0.303256304374402	0.307736414882924	0.491352564267736
671	100000	1.58683871066502	1.28369400336086	0.303144707304168	0.307399424809481	0.49177975036287
672	100000	1.58674032490833	1.28370589686768	0.303034428040652	0.30706395854391	0.492206035188768
673	100000	1.58664230425624	1.28371683190565	0.302925472350592	0.30673002659026	0.492631399806938
674	100000	1.58654465657637	1.28372681112228	0.302817845454089	0.306397638964365	0.493055825623781
675	100000	1.58644738954889	1.28373583751745	0.302711552031432	0.306066805198795	0.493479294391516
676	100000	1.58635051066586	1.28374391443548	0.302606596230381	0.305737534348084	0.49390178820885
677	100000	1.58625402723315	1.28375104555933	0.302502981673818	0.305409834994169	0.494323289521473
678	100000	1.58615794636839	1.28375723490095	0.302400711467438	0.305083715252098	0.494743781122319
679	100000	1.58606227500171	1.28376248679354	0.302299788208171	0.304759182775944	0.495163246151621
680	100000	1.58596701987586	1.2837668058835	0.302200213992361	0.304436244764901	0.495581668096783
681	100000	1.58587218754707	1.28377019712222	0.302101990424852	0.304114907969605	0.495999030792063
682	100000	1.5857777843853	1.28377266575759	0.302005118627709	0.303795178698599	0.496415318418051
683	100000	1.58568381657331	1.28377421732379	0.301909599249518	0.303477062825001	0.496830515500979
684	100000	1.58559029010958	1.28377485763481	0.301815432474775	0.303160565793309	0.497244606911842
685	100000	1.58549721080811	1.28377459277458	0.301722618033531	0.302845692626331	0.497657577865356
686	100000	1.58540458429914	1.28377342908818	0.301631155210955	0.302532447932255	0.49806941391876
687	100000	1.58531241602969	1.28377137317213	0.301541042857564	0.302220835911851	0.49848010097045
688	100000	1.58522071126708	1.28376843186824	0.301452279398845	0.301910860365749	0.498889625258438
689	100000	1.58512947509562	1.28376461224979	0.301364862845831	0.301602524701847	0.499297973358691
690	100000	1.58503871242366	1.2837599216186	0.301278790805062	0.301295831942755	0.49970513218332
691	100000	1.58494842797976	1.28375436749079	0.301194060488969	0.300990784733349	0.500111088978622
692	100000	1.58485862631673	1.28374795759032	0.301110668726408	0.300687385348372	0.500515831322989
693	100000	1.58476931181335	1.28374069984044	0.301028611972919	0.300385635700058	0.500919347124724
694	100000	1.58468048867509	1.28373260235393	0.300947886321165	0.300085537345848	0.50132162461968
695	100000	1.58459216093497	1.28372367342339	0.300868487511579	0.299787091496091	0.50172265236882
696	100000	1.58450433245881	1.28371392151591	0.300790410942896	0.299490299021788	0.502122419255667
697	100000	1.58441700694181	1.2837033552594	0.300713651682417	0.299195160462341	0.502520914483628
698	100000	1.58433018791535	1.2836919834387	0.30063820447665	0.298901676033291	0.502918127573242
699	100000	1.58424387874555	1.28367981498387	0.300564063761687	0.298609845634087	0.503314048359322
700	100000	1.58415808263727	1.28366685896373	0.300491223673545	0.298319668855788	0.503708666988001
701	100000	1.58407280263428	1.28365312457567	0.300419678058602	0.298031144988785	0.504101973913711
702	100000	1.58398804162345	1.28363862113977	0.300349420483681	0.297744273030487	0.504493959896056
703	100000	1.58390380233463	1.28362335808815	0.300280444246483	0.297459051692946	0.504884615996655
704	100000	1.58382008734517	1.28360734495968	0.300212742385498	0.297175479410466	0.505273933575864
705	100000	1.58373689908038	1.2835905913904	0.300146307689986	0.296893554347143	0.50566190428947
706	100000	1.5836542398158	1.28357310710584	0.300081132709958	0.296613274404366	0.506048520085306
707	100000	1.58357211168009	1.28355490191413	0.300017209765954	0.296334637228253	0.506433773199811
708	100000	1.58349051665736	1.28353598569874	0.299954530958622	0.296057640216997	0.506817656154561
709	100000	1.58340945658852	1.28351636841016	0.299893088178363	0.295782280528168	0.507200161752722
710	100000	1.58332893317553	1.28349606006097	0.299832873114553	0.295508555085943	0.507581283075475
711	100000	1.58324894798052	1.28347507071547	0.299773877265052	0.295236460588216	0.507961013478399
712	100000	1.58316950243205	1.28345341048695	0.299716091945096	0.294965993513666	0.508339346587825
713	100000	1.58309059782411	1.28343108952782	0.299659508296291	0.294697150128708	0.508716276297155
714	100000	1.58301223531981	1.28340811802425	0.299604117295561	0.294429926494369	0.509091796763152
715	100000	1.58293441595488	1.28338450619129	0.299549909763594	0.294164318473043	0.509465902402206
716	100000	1.58285714063821	1.28336026426465	0.299496876373557	0.293900321735193	0.509838587886581
717	100000	1.58278041015534	1.2833354024962	0.29944500765914	0.293637931765897	0.510209848140652
718	100000	1.58270422516984	1.28330993114692	0.299394294022926	0.293377143871338	0.510579678337103
719	100000	1.58262858622651	1.28328386048222	0.299344725744298	0.293117953185154	0.510948073893153
720	100000	1.58255349375406	1.2832572007669	0.299296292987167	0.292860354674695	0.51131503046675
721	100000	1.58247894806791	1.28322996226007	0.299248985807847	0.292604343147175	0.511680543952755
722	100000	1.58240494936907	1.28320215520695	0.299202794162116	0.292349913255698	0.512044610479145
723	100000	1.58233149775204	1.28317378983915	0.299157707912886	0.292097059505198	0.512407226403199
724	100000	1.58225859320179	1.28314487636476	0.299113716837031	0.291845776258228	0.512768388307701
725	100000	1.58218623560073	1.28311542496829	0.299070810632445	0.291596057740672	0.51312809299714
726	100000	1.58211442472725	1.28308544580255	0.299028978924698	0.291347898047317	0.513486337493918
727	100000	1.58204316026082	1.28305494898705	0.298988211273769	0.291101291147329	0.513843119034577
728	100000	1.58197244178261	1.28302394460241	0.298948497180197	0.290856230889597	0.514198435066032
729	100000	1.58190226877845	1.28299244268697	0.29890982609148	0.290612711007975	0.514552283241819
730	100000	1.58183264064042	1.2829604532325	0.298872187407921	0.290370725126401	0.514904661418361
731	100000	1.58176355667147	1.28292798618277	0.298835570488699	0.2901302667639	0.51525556765126
732	100000	1.58169501608372	1.28289505142621	0.298799964657509	0.289891329339482	0.515605000191598
733	100000	1.58162701800406	1.28286165879624	0.298765359207819	0.289653906176912	0.51595295748226
734	100000	1.58155956147527	1.28282781806667	0.298731743408609	0.289417990509383	0.516299438154297
735	100000	1.58149264545725	1.28279353894803	0.298699106509211	0.289183575484056	0.516644441023302
736	100000	1.58142626883102	1.28275883108653	0.298667437744482	0.288950654166505	0.516987965085804
737	100000	1.58136043039931	1.28272370405963	0.298636726339681	0.288719219545042	0.517330009515713
738	100000	1.58129512888904	1.28268816737409	0.298606961514954	0.288489264534942	0.517670573660772
739	100000	1.58123036295325	1.28265223046316	0.298578132490096	0.28826078198254	0.518009657039059
740	100000	1.58116613117387	1.28261590268521	0.298550228488657	0.288033764669231	0.5183472593355
741	100000	1.58110243206385	1.28257919332148	0.298523238742372	0.287808205315382	0.518683380398439
742	100000	1.5810392640682	1.28254211157317	0.298497152495029	0.287584096584095	0.519018020236217
743	100000	1.58097662556614	1.2825046665596	0.298471959006535	0.287361431084904	0.519351179013809
744	100000	1.58091451487401	1.2824668673174	0.298447647556609	0.287140201377366	0.519682857049468
745	100000	1.58085293024582	1.28242872279758	0.298424207448245	0.286920399974524	0.520013054811444
746	100000	1.58079186987608	1.28239024186473	0.298401628011348	0.286702019346304	0.520341772914691
747	100000	1.5807313319021	1.28235143329591	0.298379898606191	0.286485051922784	0.520669012117663
748	100000	1.5806713144045	1.28231230577828	0.298359008626216	0.286269490097401	0.520994773319101
749	100000	1.58061181540977	1.28227286790829	0.298338947501482	0.286055326230016	0.52131905755491
750	100000	1.58055283289279	1.28223312819145	0.298319704701341	0.285842552649939	0.521641865995011
751	100000	1.58049436477644	1.28219309503918	0.298301269737265	0.285631161658829	0.521963199940291
752	100000	1.58043640893578	1.28215277677	0.298283632165781	0.285421145533511	0.522283060819554
753	100000	1.58037896319861	1.28211218160791	0.298266781590693	0.285212496528696	0.522601450186542
754	100000	1.58032202534704	1.28207131768122	0.298250707665818	0.285005206879656	0.522918369716973
755	100000	1.58026559311912	1.2820301930221	0.298235400097022	0.284799268804748	0.523233821205629
756	100000	1.58020966421047	1.28198881556594	0.298220848644528	0.284594674507916	0.523547806563475
757	100000	1.58015423627717	1.28194719315183	0.298207043125342	0.284391416181083	0.523860327814845
758	100000	1.5800993069345	1.28190533351967	0.298193973414827	0.284189486006456	0.524171387094634
759	100000	1.580044873762	1.28186324431339	0.298181629448606	0.283988876158794	0.524480986645562
760	100000	1.57999093430132	1.28182093307654	0.298170001224785	0.28378957880753	0.524789128815462
761	100000	1.57993748606113	1.28177840725593	0.298159078805198	0.283591586118903	0.525095816054603
762	100000	1.57988452651615	1.28173567419892	0.298148852317229	0.283394890257955	0.525401050913076
763	100000	1.57983205310904	1.28169274115367	0.298139311955374	0.283199483390478	0.525704836038202
764	100000	1.57978006325308	1.28164961527065	0.298130447982423	0.283005357684893	0.526007174171995
765	100000	1.57972855433175	1.28160630360068	0.298122250731073	0.282812505314076	0.526308068148643
766	100000	1.57967752370117	1.28156281309617	0.298114710605001	0.28262091845708	0.526607520892065
767	100000	1.57962696869132	1.28151915061126	0.298107818080061	0.282430589300828	0.526905535413474
768	100000	1.57957688660676	1.28147532290123	0.298101563705532	0.282241510041746	0.527202114808998
769	100000	1.57952727472868	1.28143133662373	0.298095938104946	0.282053672887297	0.527497262257335
770	100000	1.57947813031524	1.28138719833809	0.298090931977146	0.281867070057507	0.527790981017456
771	100000	1.57942945060345	1.28134291450649	0.298086536096961	0.281681693786373	0.528083274426344
772	100000	1.57938123281036	1.28129849149395	0.298082741316409	0.281497536323282	0.528374145896753
773	100000	1.57933347413333	1.28125393556822	0.298079538565116	0.281314589934326	0.52866359891505
774	100000	1.57928617175323	1.28120925290228	0.298076918850948	0.28113284690358	0.528951637039043
775	100000	1.57923932283135	1.28116444957044	0.29807487326091	0.280952299534338	0.529238263895889
776	100000	1.57919292451633	1.2811195315548	0.298073392961538	0.280772940150289	0.529523483180013
777	100000	1.57914697394046	1.28107450474119	0.298072469199273	0.28059476109662	0.529807298651088
778	100000	1.57910146822225	1.28102937492104	0.29807209330121	0.280417754741139	0.530089714132029
779	100000	1.57905640446827	1.280984147793	0.298072256675261	0.280241913475279	0.530370733507038
780	100000	1.57901177977289	1.2809388289625	0.298072950810385	0.280067229715089	0.530650360719686
781	100000	1.57896759122009	1.28089342394282	0.298074167277274	0.279893695902195	0.530928599771025
782	100000	1.57892383588391	1.28084793815565	0.298075897728262	0.279721304504698	0.531205454717729
783	100000	1.57888051082834	1.28080237693076	0.298078133897574	0.279550048018034	0.5314809296703
784	100000	1.57883761311143	1.28075674550982	0.298080867601608	0.279379918965796	0.531755028791269
785	100000	1.57879513978232	1.28071104904342	0.298084090738907	0.279210909900527	0.532027756293462
786	100000	1.57875308788525	1.28066529259494	0.298087795290305	0.279043013404466	0.532299116438283
787	100000	1.57871145445803	1.28061948113907	0.298091973318954	0.278876222090259	0.532569113534036
788	100000	1.57867023653331	1.28057361956302	0.298096616970292	0.278710528601628	0.532837751934294
789	100000	1.57862943114096	1.28052771266891	0.298101718472048	0.278545925614024	0.533105036036271
790	100000	1.57858903530711	1.28048176517301	0.298107270134094	0.27838240583525	0.533370970279244
791	100000	1.57854904605527	1.28043578170686	0.298113264348414	0.278219962005994	0.533635559143024
792	100000	1.57850946040771	1.28038976681876	0.298119693588946	0.278058586900426	0.533898807146422
793	100000	1.57847027538498	1.28034372497361	0.298126550411368	0.277898273326693	0.534160718845774
794	100000	1.57843148800811	1.28029766055509	0.298133827453022	0.277739014127406	0.534421298833478
795	100000	1.57839309529813	1.28025157786562	0.298141517432515	0.277580802180106	0.534680551736583
796	100000	1.57835509427665	1.28020548112701	0.29814961314964	0.277423630397694	0.534938482215384
797	100000	1.57831748196738	1.28015937448242	0.298158107484955	0.277267491728845	0.535195094962071
798	100000	1.57828025539555	1.28011326199585	0.298166993399705	0.277112379158383	0.535450394699366
799	100000	1.57824341159012	1.28006714765493	0.29817626393519	0.276958285707636	0.535704386179253
800	100000	1.57820694758277	1.28002103536996	0.298185912212812	0.276805204434783	0.535957074181669
801	100000	1.5781708604086	1.27997492897539	0.298195931433209	0.276653128435154	0.536208463513261
802	100000	1.5781351471083	1.27992883223181	0.298206314876488	0.276502050841527	0.536458559006166
803	100000	1.5780998047266	1.27988274882526	0.298217055901339	0.276351964824381	0.536707365516809
804	100000	1.57806483031358	1.27983668236867	0.298228147944918	0.276202863592166	0.536954887924726
805	100000	1.57803022092648	1.27979063640437	0.29823958452211	0.276054740391513	0.537201131131426
806	100000	1.57799597362749	1.27974461440204	0.298251359225451	0.275907588507451	0.537446100059263
807	100000	1.5779620854866	1.27969861976216	0.298263465724438	0.275761401263585	0.537689799650351
808	100000	1.5779285535807	1.27965265581555	0.298275897765155	0.275616172022281	0.537932234865477
809	100000	1.57789537499481	1.27960672582518	0.298288649169635	0.275471894184824	0.538173410683061
810	100000	1.57786254682134	1.27956083298574	0.298301713835596	0.275328561191539	0.538413332098139
811	100000	1.5778300661622	1.27951498042644	0.298315085735763	0.275186166521919	0.538652004121354
812	100000	1.57779793012717	1.27946917120974	0.298328758917429	0.27504470369475	0.538889431777974
813	100000	1.57776613583719	1.27942340833536	0.29834272750183	0.274904166268173	0.539125620106952
814	100000	1.57773468042074	1.27937769473691	0.298356985683822	0.274764547839786	0.539360574159979
815	100000	1.5777035610175	1.27933203328652	0.298371527730979	0.274625842046698	0.539594299000574
816	100000	1.57767277477731	1.27928642679384	0.29838634798347	0.274488042565579	0.539826799703208
817	100000	1.57764231886074	1.27924087800755	0.298401440853188	0.2743511431127	0.540058081352414
818	100000	1.57761219043997	1.27919538961677	0.298416800823202	0.27421513744396	0.54028814904195
819	100000	1.57758238669636	1.27914996424897	0.298432422447391	0.274080019354892	0.540517007873975
820	100000	1.5775529048258	1.27910460447608	0.298448300349717	0.273945782680686	0.54074466295822
821	100000	1.57752374203422	1.27905931281066	0.298464429223565	0.27381242129615	0.540971119411229
822	100000	1.57749489554003	1.27901409170873	0.2984808038313	0.273679929115717	0.541196382355555
823	100000	1.57746636257415	1.27896894357048	0.29849741900367	0.273548300093407	0.541420456919034
824	100000	1.57743814037971	1.27892387074059	0.298514269639123	0.273417528222789	0.541643348234038
825	100000	1.57741022621412	1.27887887551093	0.298531350703193	0.273287607536927	0.541865061436772
826	100000	1.5773826173462	1.27883396011815	0.298548657228049	0.273158532108332	0.542085601666551
827	100000	1.5773553110586	1.27878912674687	0.298566184311733	0.273030296048899	0.542304974065151
828	100000	1.57732830464867	1.27874437753101	0.298583927117655	0.272902893509825	0.54252318377612
829	100000	1.57730159542602	1.27869971455215	0.298601880873876	0.272776318681534	0.542740235944148
830	100000	1.57727518071433	1.27865513984174	0.298620040872589	0.272650565793584	0.54295613571442
831	100000	1.57724905785197	1.2786106553824	0.298638402469568	0.272525629114568	0.543170888232023
832	100000	1.577223224192	1.27856626310864	0.29865696108336	0.272401502952036	0.543384498641319
833	100000	1.57719767710125	1.27852196490643	0.298675712194822	0.272278181652348	0.54359697208539
834	100000	1.57717241396075	1.27847776261424	0.298694651346507	0.272155659600584	0.543808313705448
835	100000	1.57714743216648	1.27843365802444	0.298713774142041	0.272033931220422	0.544018528640286
836	100000	1.57712272913037	1.27838965288504	0.298733076245328	0.27191299097399	0.544227622025747
837	100000	1.57709830227818	1.27834574889785	0.298752553380327	0.271792833361775	0.544435598994189
838	100000	1.57707414905076	1.27830194772076	0.298772201329997	0.271673452922423	0.54464246467398
839	100000	1.577050266906	1.27825825096996	0.298792015936036	0.27155484423267	0.544848224188991
840	100000	1.57702665331422	1.27821466021609	0.298811993098131	0.271437001907131	0.545052882658125
841	100000	1.57700330576416	1.27817117699086	0.298832128773303	0.271319920598182	0.545256445194827
842	100000	1.57698022175793	1.27812780278246	0.298852418975468	0.271203594995802	0.545458916906646
843	100000	1.57695739881456	1.27808453903998	0.298872859774577	0.271088019827401	0.545660302894773
844	100000	1.57693483446827	1.27804138717199	0.298893447296274	0.27097318985766	0.545860608253613
845	100000	1.5769125262691	1.27799834854783	0.298914177721266	0.270859099888367	0.546059838070366
846	100000	1.57689047178294	1.27795542449846	0.298935047284482	0.270745744758252	0.546257997424607
847	100000	1.57686866859284	1.27791261631809	0.298956052274757	0.270633119342797	0.546455091387897
848	100000	1.57684711429603	1.27786992526196	0.298977189034069	0.270521218554064	0.546651125023392
849	100000	1.57682580650666	1.27782735254953	0.298998453957131	0.270410037340525	0.546846103385467
850	100000	1.57680474285602	1.27778489936546	0.29901984349056	0.270299570686866	0.547040031519342
851	100000	1.57678392098957	1.27774256685705	0.299041354132522	0.270189813613807	0.547232914460747
852	100000	1.57676333857054	1.27770035613846	0.299062982432086	0.270080761177922	0.547424757235549
853	100000	1.57674299327692	1.27765826828844	0.299084724988487	0.269972408471425	0.547615564859448
854	100000	1.57672288280536	1.27761630435451	0.299106578450857	0.269864750622005	0.547805342337622
855	100000	1.57670300486658	1.27757446534917	0.299128539517413	0.269757782792617	0.547994094664442
856	100000	1.57668335718835	1.27753275225337	0.299150604934982	0.269651500181285	0.548181826823136
857	100000	1.5766639375153	1.27749116601687	0.299172771498435	0.269545898020912	0.548368543785518
858	100000	1.5766447436078	1.27744970755762	0.299195036050179	0.269440971579077	0.548554250511685
859	100000	1.57662577324252	1.27740837776303	0.299217395479487	0.269336716157823	0.548738951949747
860	100000	1.57660702421318	1.27736717749117	0.299239846722005	0.269233127093473	0.548922653035552
861	100000	1.57658849432884	1.27732610756951	0.299262386759334	0.26913019975642	0.549105358692427
862	100000	1.57657018141653	1.27728516879832	0.299285012618212	0.26902792955091	0.549287073830926
863	100000	1.57655208331792	1.27724436194763	0.299307721370292	0.268926311914858	0.54946780334858
864	100000	1.57653419789134	1.27720368776003	0.299330510131309	0.268825342319618	0.549647552129671
865	100000	1.57651652301333	1.27716314695238	0.299353376060948	0.268725016269796	0.549826325044995
866	100000	1.57649905657344	1.27712274021167	0.299376316361767	0.268625329303034	0.55000412695163
867	100000	1.57648179648097	1.27708246820175	0.299399328279219	0.26852627698979	0.550180962692748
868	100000	1.57646474065943	1.27704233155865	0.299422409100782	0.268427854933152	0.550356837097385
869	100000	1.57644788704841	1.27700233089281	0.299445556155603	0.268330058768608	0.550531754980252
870	100000	1.57643123360496	1.27696246679097	0.299468766813995	0.268232884163836	0.550705721141546
871	100000	1.57641477830129	1.27692273981451	0.299492038486789	0.268136326818511	0.550878740366747
872	100000	1.57639851912658	1.2768831505015	0.299515368625082	0.26804038246408	0.551050817426451
873	100000	1.57638245408597	1.27684369936652	0.299538754719456	0.267945046863553	0.551221957076204
874	100000	1.57636658120002	1.27680438690025	0.299562194299774	0.267850315811289	0.551392164056321
875	100000	1.57635089850576	1.27676521357124	0.299585684934517	0.267756185132798	0.551561443091732
876	100000	1.57633540405573	1.27672617982547	0.299609224230252	0.267662650684508	0.551729798891828
877	100000	1.57632009591993	1.27668728608841	0.299632809831515	0.267569708353575	0.551897236150316
878	100000	1.57630497218244	1.2766485327628	0.299656439419638	0.267477354057664	0.552063759545062
879	100000	1.57629003094424	1.27660992023101	0.299680110713227	0.267385583744736	0.552229373737971
880	100000	1.57627527032178	1.27657144885492	0.299703821466858	0.267294393392842	0.552394083374847
881	100000	1.57626068844672	1.27653311897566	0.299727569471053	0.267203779009901	0.552557893085274
882	100000	1.57624628346817	1.27649493091648	0.29975135255169	0.267113736633503	0.552720807482482
883	100000	1.57623205354841	1.27645688497875	0.29977516856966	0.26702426233071	0.552882831163237
884	100000	1.57621799686699	1.27641898144665	0.299799015420342	0.266935352197812	0.55304396870774
885	100000	1.57620411161792	1.27638122058483	0.2998228910331	0.266847002360146	0.553204224679514
886	100000	1.57619039601254	1.27634360264141	0.299846793371125	0.266759208971888	0.553363603625295
887	100000	1.57617684827448	1.27630612784392	0.299870720430563	0.266671968215838	0.55352211007494
888	100000	1.57616346664595	1.27626879640548	0.299894670240469	0.2665852763032	0.553679748541356
889	100000	1.57615024938126	1.27623160851901	0.299918640862255	0.266499129473411	0.553836523520369
890	100000	1.57613719475218	1.27619456436299	0.29994263038919	0.266413523993893	0.553992439490691
891	100000	1.57612430104491	1.27615766409882	0.299966636946092	0.266328456159891	0.554147500913801
892	100000	1.57611156656042	1.27612090787146	0.299990658688958	0.26624392229423	0.554301712233889
893	100000	1.57609898961508	1.27608429581065	0.300014693804432	0.26615991874714	0.554455077877787
894	100000	1.57608656853939	1.27604782802997	0.300038740509413	0.266076441896034	0.554607602254892
895	100000	1.57607430167889	1.27601150462808	0.300062797050804	0.265993488145319	0.554759289757116
896	100000	1.57606218739417	1.27597532568917	0.300086861704997	0.265911053926196	0.554910144758815
897	100000	1.57605022406088	1.27593929128341	0.300110932777466	0.265829135696442	0.55506017161674
898	100000	1.57603841006736	1.27590340146481	0.300135008602542	0.265747729940239	0.555209374669981
899	100000	1.57602674381938	1.27586765627657	0.300159087542808	0.26566683316795	0.555357758239923
900	100000	1.57601522373373	1.27583205574485	0.300183167988882	0.265586441915936	0.555505326630201
901	100000	1.57600384824428	1.27579659988518	0.300207248359101	0.265506552746359	0.555652084126652
902	100000	1.57599261579792	1.27576128869908	0.300231327098846	0.26542716224698	0.555798034997285
903	100000	1.57598152485509	1.27572612217452	0.300255402680569	0.265348267030969	0.555943183492242
904	100000	1.57597057389217	1.27569110028887	0.300279473603303	0.265269863736706	0.556087533843767
905	100000	1.57595976139726	1.27565622300521	0.300303538392048	0.265191949027603	0.55623109026617
906	100000	1.575949085874	1.27562149027617	0.300327595597831	0.265114519591903	0.556373856955808
907	100000	1.5759385458391	1.27558690204203	0.300351643797069	0.26503757214248	0.55651583809106
908	100000	1.57592813982388	1.27555245823245	0.300375681591421	0.264961103416671	0.556657037832313
909	100000	1.57591786637184	1.27551815876459	0.30039970760725	0.26488511017607	0.55679746032193
910	100000	1.57590772404059	1.27548400354522	0.300423720495373	0.264809589206354	0.556937109684235
911	100000	1.57589771140202	1.27544999247122	0.300447718930806	0.264734537317085	0.557075990025523
912	100000	1.57588782704097	1.2754161254285	0.300471701612466	0.26465995134153	0.557214105434022
913	100000	1.575878069555	1.2753824022924	0.300495667262604	0.264585828136486	0.557351459979901
914	100000	1.57586843755551	1.27534882292876	0.300519614626744	0.26451216458209	0.557488057715258
915	100000	1.57585892966593	1.27531538719273	0.300543542473206	0.264438957581622	0.557623902674125
916	100000	1.57584954452428	1.27528209493138	0.300567449592899	0.264366204061354	0.557758998872457
917	100000	1.57584028078152	1.27524894598256	0.300591334798962	0.264293900970357	0.557893350308135
918	100000	1.57583113709922	1.2752159401728	0.300615196926424	0.264222045280316	0.558026960960977
919	100000	1.57582211215421	1.27518307732216	0.300639034832059	0.264150633985362	0.558159834792737
920	100000	1.57581320463434	1.27515035724054	0.300662847393801	0.264079664101893	0.558291975747117
921	100000	1.57580441324113	1.27511777973033	0.300686633510801	0.26400913266841	0.558423387749765
922	100000	1.57579573668805	1.27508534458516	0.300710392102894	0.263939036745319	0.558554074708305
923	100000	1.57578717370043	1.27505305159012	0.300734122110305	0.263869373414783	0.558684040512335
924	100000	1.57577872301772	1.27502090052418	0.300757822493544	0.263800139780541	0.558813289033447
925	100000	1.57577038338928	1.27498889115622	0.30078149223306	0.263731332967738	0.558941824125244
926	100000	1.57576215357852	1.2749570232498	0.300805130328721	0.263662950122754	0.559069649623365
927	100000	1.57575403235932	1.27492529655937	0.300828735799952	0.263594988413043	0.559196769345489
928	100000	1.57574601851852	1.27489371083334	0.30085230768518	0.263527445026962	0.559323187091374
929	100000	1.57573811085473	1.27486226581298	0.300875845041758	0.263460317173612	0.559448906642867
930	100000	1.57573030817838	1.27483096123311	0.300899346945264	0.263393602082654	0.559573931763945
931	100000	1.57572260931044	1.27479979682037	0.30092281249007	0.263327297004173	0.559698266200723
932	100000	1.57571501308473	1.27476877229665	0.300946240788087	0.263261399208502	0.559821913681491
933	100000	1.57570751834703	1.27473788737768	0.300969630969351	0.263195905986062	0.559944877916749
934	100000	1.57570012395257	1.27470714177126	0.300992982181308	0.263130814647209	0.560067162599221
935	100000	1.57569282876958	1.27467653518088	0.301016293588703	0.263066122522064	0.5601887714039
936	100000	1.57568563167717	1.27464606730391	0.301039564373259	0.263001826960364	0.560309707988089
937	100000	1.57567853156437	1.27461573783076	0.301062793733604	0.262937925331315	0.560429975991406
938	100000	1.57567152733405	1.27458554644918	0.301085980884873	0.262874415023417	0.560549579035852
939	100000	1.57566461789658	1.27455549283804	0.301109125058541	0.262811293444322	0.560668520725835
940	100000	1.57565780217555	1.27452557667339	0.301132225502161	0.262748558020679	0.5607868046482
941	100000	1.57565107910468	1.27449579762559	0.30115528147908	0.262686206197996	0.560904434372276
942	100000	1.57564444762866	1.27446615536017	0.301178292268486	0.262624235440459	0.56102141344992
943	100000	1.57563790670218	1.27443664953741	0.301201257164777	0.262562643230827	0.561137745415548
944	100000	1.5756314552914	1.27440727981383	0.301224175477573	0.262501427070236	0.561253433786186
945	100000	1.57562509237093	1.27437804583936	0.301247046531568	0.262440584478089	0.561368482061509
946	100000	1.57561881692913	1.27434894726288	0.301269869666249	0.262380112991894	0.561482893723885
947	100000	1.57561262796077	1.27431998372536	0.301292644235417	0.262320010167126	0.561596672238422
948	100000	1.57560652447408	1.27429115486666	0.301315369607424	0.262260273577072	0.561709821053011
949	100000	1.5756005054849	1.27426246032025	0.301338045164648	0.262200900812705	0.561822343598377
950	100000	1.57559457002098	1.27423389971754	0.301360670303445	0.262141889482538	0.56193424328812
951	100000	1.57558871711845	1.2742054726846	0.30138324443385	0.262083237212478	0.562045523518766
952	100000	1.57558294582445	1.27417717884497	0.301405766979485	0.262024941645689	0.562156187669824
953	100000	1.57557725519598	1.2741490178188	0.30142823737718	0.261967000442455	0.562266239103821
954	100000	1.57557164429788	1.27412098922089	0.301450655076994	0.261909411280053	0.562375681166371
955	100000	1.57556611220699	1.27409309266503	0.301473019541955	0.261852171852604	0.5624845171862
956	100000	1.57556065800749	1.27406532775974	0.301495330247745	0.26179527987094	0.562592750475229
957	100000	1.57555528079434	1.27403769411181	0.301517586682537	0.261738733062476	0.562700384328604
958	100000	1.57554997967233	1.27401019132521	0.30153978834712	0.261682529171084	0.562807422024752
959	100000	1.57554475375446	1.27398281900013	0.301561934754335	0.261626665956945	0.562913866825447
960	100000	1.5755396021622	1.27395557673313	0.301584025429069	0.261571141196428	0.563019721975854
961	100000	1.57553452402818	1.2739284641203	0.30160605990788	0.261515952681966	0.563124990704583
962	100000	1.57552951849213	1.27390148075282	0.30162803773931	0.261461098221916	0.563229676223754
963	100000	1.57552458470405	1.27387462622098	0.301649958483072	0.261406575640445	0.563333781729034
964	100000	1.57551972182241	1.27384790011202	0.301671821710391	0.261352382777401	0.563437310399714
965	100000	1.57551492901349	1.27382130200988	0.301693627003607	0.261298517488174	0.563540265398762
966	100000	1.57551020545469	1.27379483149867	0.30171537395602	0.261244977643579	0.56364264987287
967	100000	1.57550555032881	1.27376848815711	0.301737062171709	0.261191761129754	0.563744466952518
968	100000	1.57550096282955	1.27374227156411	0.30175869126544	0.261138865848014	0.563845719752031
969	100000	1.57549644215829	1.27371618129579	0.301780260862507	0.261086289714732	0.563946411369642
970	100000	1.57549198752554	1.27369021692701	0.301801770598534	0.261034030661226	0.564046544887545
971	100000	1.57548759814795	1.27366437802868	0.30182322011927	0.260982086633644	0.564146123371954
972	100000	1.57548327325341	1.27363866417287	0.301844609080539	0.260930455592838	0.56424514987317
973	100000	1.57547901207607	1.27361307492805	0.301865937148017	0.260879135514246	0.564343627425628
974	100000	1.5754748138583	1.2735876098611	0.301887203997195	0.260828124387779	0.564441559047984
975	100000	1.57547067785163	1.27356226853863	0.301908409312997	0.260777420217715	0.564538947743128
976	100000	1.57546660331316	1.27353705052339	0.301929552789765	0.260727021022574	0.564635796498298
977	100000	1.57546258951056	1.27351195537915	0.301950634131409	0.260676924834998	0.564732108285107
978	100000	1.57545863571805	1.27348698266742	0.301971653050633	0.260627129701659	0.564827886059617
979	100000	1.57545474121757	1.27346213194829	0.301992609269289	0.260577633683138	0.564923132762393
980	100000	1.57545090529846	1.27343740278022	0.302013502518239	0.260528434853808	0.565017851318575
981	100000	1.57544712725784	1.27341279472105	0.302034332536796	0.26047953130173	0.565112044637932
982	100000	1.57544340640103	1.27338830732793	0.302055099073099	0.260430921128558	0.565205715614921
983	100000	1.57543974203975	1.27336394015612	0.302075801883628	0.260382602449397	0.565298867128767
984	100000	1.57543613349387	1.27333969276063	0.302096440733243	0.26033457339274	0.56539150204351
985	100000	1.57543258009012	1.27331556469513	0.302117015394995	0.260286832100328	0.565483623208062
986	100000	1.57542908116293	1.27329155551294	0.30213752564999	0.260239376727061	0.565575233456291
987	100000	1.57542563605269	1.27326766476546	0.302157971287235	0.260192205440898	0.565666335607064
988	100000	1.57542224410817	1.27324389200436	0.302178352103805	0.260145316422734	0.565756932464322
989	100000	1.5754189046853	1.27322023678128	0.30219866790402	0.260098707866324	0.56584702681714
990	100000	1.57541561714562	1.27319669864535	0.302218918500269	0.260052377978146	0.565936621439793
991	100000	1.57541238085816	1.27317327714614	0.302239103712021	0.260006324977354	0.566025719091812
992	100000	1.57540919519961	1.27314997183326	0.302259223366345	0.259960547095624	0.566114322518052
993	100000	1.57540605955294	1.2731267822555	0.302279277297438	0.259915042577089	0.566202434448755
994	100000	1.57540297330669	1.27310370796021	0.302299265346487	0.25986980967823	0.566290057599617
995	100000	1.57539993585715	1.27308074849521	0.302319187361941	0.259824846667775	0.566377194671847
996	100000	1.57539694660759	1.2730579034088	0.30233904319879	0.25978015182661	0.56646384835224
997	100000	1.57539400496731	1.27303517224808	0.302358832719236	0.259735723447687	0.566550021313216
998	100000	1.5753911103515	1.27301255455983	0.302378555791669	0.259691559835912	0.566635716212922
999	100000	1.57538826218113	1.27299004988976	0.302398212291374	0.259647659308069	0.566720935695261
1000	100000	1.57538545988587	1.2729676577859	0.302417802099969	0.259604020192721	0.566805682389977



==> material/circ005thetas0_1_400_50_600.txt <==
thetas	ener_bend_thetas	ener_stretch_thetas	ener_total_thetas	mean_curvatures_1_thetas	mean_curvatures_2_thetas	symmetry
0	-7.8070883091641e-13	0	-7.8070883091641e-13	0.999999999999673	1.00000000000107	0.999729593922578
1	0.00179431310637312	0.0319851407416084	0.0337794538479815	0.979262432402318	0.979271383481581	0.999885263814206
2	0.00617824353223018	0.0580384962680498	0.06421673980028	0.961455394992255	0.961472849813446	0.999883000237593
3	0.0121589883101167	0.0798158354551547	0.0919748237652714	0.94584575183879	0.945871379855576	0.999881600299117
4	0.0191478828294072	0.0983794118999706	0.117527294729378	0.931947972081162	0.93198147902642	0.999880141938706
5	0.0267767837060613	0.114449558492957	0.141226342199018	0.919423022993043	0.91946419160019	0.999879172505393
6	0.0348061899634926	0.128535983318466	0.163342173281959	0.908024408575836	0.908073026601785	0.999878164725912
7	0.0430755786593706	0.141011756197157	0.184087334856527	0.897567058252109	0.897622934521342	0.999877104463154
8	0.0514749099997971	0.152157563547015	0.203632473546812	0.88790833689741	0.887971362617872	0.999876585916138
9	0.0599275020653001	0.162189457901921	0.222116959967221	0.878935964044386	0.879005970722511	0.999875823217549
10	0.068379278067713	0.171277007359762	0.239656285427476	0.870559866625113	0.870636754517655	0.999875301076198
11	0.0767918510973882	0.179555506497582	0.25634735759497	0.862706697017684	0.862790359736398	0.999874837636151
12	0.0851379073945573	0.187134472521516	0.272272379916073	0.855315895647927	0.855406241194591	0.999874451373063
13	0.093398074833595	0.194103677631346	0.287501752464941	0.8483368727824	0.848433822537857	0.999874157848947
14	0.10155874964917	0.200537529796102	0.302096279445272	0.841726929029627	0.841830405297122	0.999873904553103
15	0.109610562126927	0.206498313332966	0.316108875459893	0.835449694481915	0.835559597972893	0.999873535712508
16	0.117547263362134	0.212038639973569	0.329585903335703	0.829473905661578	0.829590188627496	0.999873302062874
17	0.125364940354474	0.217203294482322	0.342568234836796	0.823772519661397	0.823895135948692	0.999873166145519
18	0.133061424742013	0.222030677894191	0.355092102636203	0.81832198195036	0.818450864643724	0.999872999671125
19	0.140635843237263	0.226553947218099	0.367189790455361	0.813101621032044	0.813236757764984	0.999873025540788
20	0.148088320273714	0.230801877366063	0.378890197639776	0.80809325982838	0.808234543389474	0.999872810765712
21	0.155419678643887	0.234799626848467	0.390219305492355	0.803280718261232	0.803428187117997	0.999872950757416
22	0.162631320691384	0.238569243035528	0.401200563726912	0.798649672700425	0.798803243577429	0.999872927274007
23	0.16972502604844	0.24213018949214	0.41185521554058	0.794187266166723	0.794346899659616	0.999872909907388
24	0.176702865048004	0.245499705663638	0.422202570711642	0.789881956566603	0.790047649446526	0.99987301750975
25	0.18356713358678	0.248693102657507	0.432260236244287	0.785723388379307	0.785895031455501	0.999872866058414
26	0.190320228860163	0.251724087308406	0.442044316168569	0.78170211064475	0.781879758648179	0.999873016030439
27	0.196964671229904	0.254604907540251	0.451569578770155	0.7778096219747	0.777993257032009	0.999873200075872
28	0.203503032205118	0.257346570734033	0.460849602939151	0.774038188851613	0.774227718554894	0.999873178077563
29	0.209937870546938	0.259959035376172	0.469896905923109	0.770380678544478	0.770576162732847	0.999873420352905
30	0.216271787961174	0.262451262711709	0.478723050672884	0.766830664805473	0.767032003563509	0.999873433822592
31	0.222507312346594	0.264831432009274	0.487338744355868	0.763382132271179	0.763589429355353	0.999873809671176
32	0.22864700980537	0.267106908718482	0.495753918523852	0.760029709714076	0.760242786294849	0.999873736305924
33	0.234693318577667	0.269284489245014	0.50397780782268	0.756768258884666	0.756987220038401	0.999874005960479
34	0.240648686254005	0.271370324561163	0.512019010815168	0.753593166374899	0.753817992835677	0.999874264818689
35	0.246515484991829	0.273370064482353	0.519885549474182	0.750500120966485	0.750730797138348	0.999874519715717
36	0.2522960248879	0.275288895324462	0.527584920212361	0.747485119921026	0.747721646058777	0.999874807339693
37	0.257992558529695	0.27713158046396	0.535124138993656	0.744544455539106	0.744786814160538	0.999875079579982
38	0.263607280025704	0.278902501927295	0.542509781952999	0.741674690071678	0.741922810200693	0.999875208386788
39	0.269142283016607	0.280605741196057	0.549748024212664	0.738872535937508	0.739126529332125	0.999875623702589
40	0.274599651378699	0.282245015986582	0.556844667365281	0.736135046491598	0.736394847953397	0.999875904154594
41	0.27998137011535	0.283823803849468	0.563805173964817	0.733459388615401	0.733724985695566	0.999876173111801
42	0.285289365336425	0.28534532660668	0.570634691943104	0.730842917342109	0.731114322789873	0.999876483977064
43	0.290525523630955	0.286812553859855	0.577338077490809	0.728283204362222	0.728560309547939	0.999876575926255
44	0.295691606828747	0.288228314071201	0.583919920899949	0.72577781900047	0.726060816623065	0.999877083527394
45	0.300789403784332	0.289595155951445	0.590384559735777	0.723324673785278	0.723613492061046	0.999877444685376
46	0.305820614372418	0.290915487040474	0.596736101412891	0.72092173396329	0.721216245594508	0.999877556342007
47	0.310786819278746	0.29219162212532	0.602978441404067	0.718566929449068	0.718867370096803	0.999878137352166
48	0.315689651200772	0.293425619446211	0.609115270646983	0.716258554216127	0.716564825572621	0.99987852270363
49	0.320530627381114	0.294619468748093	0.615150096129207	0.713994850587631	0.714306938297751	0.999878878908904
50	0.325311224074224	0.295775026745229	0.621086250819453	0.711774177185865	0.71209208915388	0.999879247401479
51	0.330032870405975	0.29689403464309	0.626926905049065	0.709594983066719	0.709918740404167	0.999879650197657
52	0.334696951852115	0.29797812505855	0.632675076910665	0.707455805990094	0.707785422469061	0.999880071280316
53	0.339304810373378	0.299028831613074	0.638333641986452	0.70535526317522	0.7056907348579	0.999880477670013
54	0.343857740768568	0.300047601951602	0.643905342720171	0.703292033222531	0.703633362834052	0.999880880527254
55	0.34835699326066	0.301035803283733	0.649392796544393	0.701264853648921	0.7016120687152	0.999881320827059
56	0.352803786439718	0.3019947160479	0.654798502487618	0.699272544757428	0.699625640948268	0.99988174294093
57	0.357199291838911	0.302925557796662	0.660124849635573	0.69731396382541	0.697672959621551	0.999882184012223
58	0.361544647180954	0.303829475437348	0.665374122618301	0.695388030576027	0.69575294454643	0.999882642353797
59	0.365840956696802	0.304707551014321	0.670548507711123	0.693493721304013	0.693864556337887	0.999883091574496
60	0.370089284122923	0.30556081504449	0.675650099167413	0.691630044634867	0.692006827705136	0.999883568608213
61	0.374290667545942	0.306390235670605	0.680680903216546	0.689796072889777	0.690178804976308	0.999884031705762
62	0.378446105125973	0.30719673914249	0.685642844268463	0.687990899993264	0.688379609297238	0.9998845216008
63	0.382556570878333	0.307981197248331	0.690537768126664	0.686213676136292	0.686608374273951	0.999885011806786
64	0.386623008957553	0.308744437839069	0.695367446796622	0.684463588087965	0.684864271917097	0.999885480142914
65	0.390646361670379	0.309487220027657	0.700133581698036	0.682739928552368	0.68314639755196	0.999885646097701
66	0.394627409859329	0.310210403198226	0.704837813057555	0.68104166772941	0.681454441233592	0.999886532477943
67	0.398567124412234	0.310914584945865	0.709481709358099	0.679368380237832	0.679787218912087	0.999887057817767
68	0.402466341329317	0.311600442621374	0.714066783950691	0.677719382065062	0.678144033604551	0.999887219570793
69	0.406325752570209	0.312268746655173	0.718594499225382	0.676093693787365	0.67652471889109	0.999888124599761
70	0.41014626153168	0.312919991355954	0.723066252887634	0.674490994502052	0.674928148751789	0.999888674842627
71	0.413928592917438	0.313554805719967	0.727483398637405	0.672910568648918	0.673353877188001	0.999889236446113
72	0.417673490036111	0.314173749498759	0.73184723953487	0.671351833285493	0.671801312347739	0.999889796841245
73	0.421381674497671	0.314777357822326	0.736159032319997	0.669814226339307	0.670269887693651	0.99989034983107
74	0.425053886876588	0.315366101119762	0.74041998799635	0.668297316826387	0.668758891199485	0.999890543950424
75	0.428690676688599	0.315940606242978	0.744631282931577	0.666800215437342	0.667268360098112	0.999891535950378
76	0.432292889145263	0.316501149725415	0.748794038870678	0.66532293110662	0.665797014213139	0.999891724581564
77	0.435860980871015	0.317048375806642	0.752909356677656	0.663864452082473	0.664345168053933	0.999892733564501
78	0.439395719666196	0.31758256521794	0.756978284884136	0.662424710150948	0.662911752794124	0.99989334464529
79	0.442897669390731	0.318104176516909	0.761001845907641	0.661003126115281	0.66149651385296	0.999893952344539
80	0.446367418944083	0.318613608044842	0.764981026988925	0.659599253314266	0.660099036058581	0.999894592755861
81	0.449805551390761	0.319111231036765	0.768916782427526	0.658212688582417	0.658718877198216	0.999895219511288
82	0.453212623490805	0.31959741345001	0.772810036940815	0.656843011531369	0.657355656727508	0.999895877593107
83	0.456589187654393	0.320072497281831	0.776661684936223	0.655489845430726	0.656008963711498	0.999896527256467
84	0.459935776487923	0.32053681677727	0.780472593265192	0.65415281069745	0.654678424276699	0.999897174639775
85	0.463252905967342	0.320990696166781	0.784243602134122	0.652831531731509	0.653363689753003	0.999897848590114
86	0.466541139704696	0.321434382985259	0.787975522689956	0.651525827883364	0.65206415687561	0.999898096432584
87	0.469800805744877	0.321868346581197	0.791669152326074	0.650234859797664	0.650780210613322	0.999899224442444
88	0.473032551423388	0.322292696972026	0.795325248395414	0.648958797600639	0.649510792232522	0.999899920046111
89	0.476236791235725	0.322707765028997	0.798944556264722	0.647697157334261	0.64825582207323	0.999900614454998
90	0.4794139785307	0.323113818618793	0.802527797149493	0.646449616880006	0.647015009290853	0.999901339157628
91	0.482564563913076	0.323511106474381	0.806075670387457	0.645215889671202	0.645788035538802	0.999902060644178
92	0.485688981070453	0.323899874596549	0.809588855667002	0.64399568008018	0.644574618236108	0.999902791589956
93	0.488787654738533	0.324280358328375	0.813068013066908	0.642788706199334	0.643374476829695	0.999903532576339
94	0.491861000030081	0.324652783858612	0.816513783888693	0.641594696497755	0.642187336772608	0.999904279912008
95	0.494909483850065	0.325017304413339	0.819926788263404	0.640413585212956	0.641012652523151	0.99990457396073
96	0.497933313056226	0.325374328924306	0.823307641980532	0.639244512419258	0.639851020214317	0.999905807001203
97	0.500933062216879	0.325723862280292	0.826656924497171	0.638087832861383	0.638701337257382	0.99990658401809
98	0.50390904530827	0.326066166985117	0.829975212293387	0.636943102980125	0.637563647149517	0.999907370262941
99	0.506861696345946	0.326401363204857	0.833263059550803	0.635810304637496	0.636437412840786	0.999907691284994
100	0.509791177620135	0.326729841908593	0.836521019528729	0.634688558856165	0.63532331486858	0.999908970148457
101	0.512698037878105	0.327051572170233	0.839749610048338	0.633578293674535	0.634220225191221	0.999909785473688
102	0.515582556552651	0.327366792304159	0.84294934885681	0.632479082154423	0.633128224060689	0.999910599921888
103	0.518445065352397	0.327675672003218	0.846120737355615	0.631390700811882	0.632047121913322	0.999911442773159
104	0.521285896621634	0.327978366546524	0.849264263168157	0.630312959099992	0.630976697508264	0.999912286190611
105	0.524105369446052	0.328275032560286	0.852380402006337	0.629245651976138	0.629916762880894	0.999913144363114
106	0.52690379974498	0.328565817352445	0.855469617097426	0.628188592979412	0.628867117338463	0.999914004415865
107	0.529681493846593	0.328850866422426	0.858532360269019	0.627141591519407	0.627827578155391	0.999914872485208
108	0.532438748693133	0.329130323637732	0.861569072330865	0.626104452358866	0.626797980650552	0.999915773156787
109	0.535175865228368	0.329404316887069	0.864580182115437	0.625077021637953	0.625778115377029	0.999916659626804
110	0.537893124240408	0.329672985071418	0.867566109311825	0.62405910156128	0.624767843421549	0.999917579522438
111	0.540590813052081	0.3299364490503	0.870527262102381	0.623050543382814	0.623766970126572	0.999918494744534
112	0.543269204566562	0.330194835091561	0.873464039658124	0.622051172667742	0.622775345732692	0.99991942456703
113	0.54592856928441	0.330448261955221	0.876376831239631	0.621060831121375	0.621792808570871	0.999920365525362
114	0.548569173375498	0.330696843338288	0.879266016713786	0.620079369281488	0.62081919469782	0.999921305724508
115	0.551191270005459	0.330940697750182	0.882131967755641	0.619106613838262	0.619854381075978	0.999922283233
116	0.553795118958186	0.331179927168074	0.88497504612626	0.61814243915974	0.618898190016127	0.999923257169642
117	0.556380965737862	0.331414640369161	0.887795606107022	0.617186689683451	0.617950492210513	0.999924246920258
118	0.558949054367003	0.331644939089114	0.890593993456117	0.616239226496936	0.617011144480988	0.999925248477119
119	0.561499623093575	0.331870923021405	0.893370546114981	0.615299910812505	0.616080011459943	0.999926263617856
120	0.564032906158128	0.33209268811752	0.896125594275647	0.614368610051472	0.615156957306826	0.999927289205181
121	0.566549133359357	0.332310327314232	0.898859460673588	0.613445195665953	0.614241848361157	0.999928320905165
122	0.56904852715567	0.332523933970675	0.901572461126344	0.612529531200995	0.613334568470655	0.999929372558222
123	0.571531308941713	0.332733595157454	0.904264904099167	0.611621496154906	0.61243498757883	0.999930436499765
124	0.573997695198988	0.332939396128865	0.906937091327853	0.61072097059112	0.611542981672698	0.999931509177747
125	0.576447896050781	0.333141422132841	0.909589318183622	0.609827828651035	0.610658440913899	0.9999326009653
126	0.578882120873279	0.333339752406813	0.912221873280092	0.608941960528694	0.609781240975289	0.999933701073071
127	0.581300573955074	0.333534465175887	0.914835039130961	0.60806325469956	0.60891126591531	0.999934805939631
128	0.583703449516748	0.333725643345963	0.91742909286271	0.60719157652067	0.608048435348646	0.999935951128089
129	0.586090949830976	0.333913354648832	0.920004304479808	0.606326842560975	0.607192608815426	0.999937097556801
130	0.588463265364782	0.334097673775614	0.922560939140396	0.605468938341045	0.606343691314512	0.999938257524053
131	0.590820587334403	0.334278668662804	0.925099255997208	0.604617769932951	0.605501566959788	0.99993941614498
132	0.593163093827952	0.334456416013663	0.927619509841616	0.603773204523588	0.604666174512667	0.999940618722666
133	0.595490974998459	0.334630973564681	0.93012194856314	0.60293517771923	0.603837370804789	0.999941813912884
134	0.597804402886078	0.334802413654708	0.932606816540787	0.602103563613106	0.603015095630117	0.99994304259795
135	0.600103558049975	0.334970793873542	0.935074351923517	0.601278289511614	0.602199226173069	0.999944272477525
136	0.602388609562407	0.335136179370981	0.937524788933388	0.600459248343113	0.601389687662585	0.999945522921496
137	0.604659726779895	0.33529862995014	0.939958356730036	0.59964634974324	0.600586388687182	0.999946792339944
138	0.606917078005939	0.335458201679853	0.942375279685792	0.598839514294059	0.599789228500294	0.999948067065842
139	0.609160822109684	0.335614956321384	0.944775778431068	0.598038634862582	0.598998145214814	0.999949373407224
140	0.611391122884092	0.335768945524542	0.947160068408634	0.597243641754421	0.598213034242629	0.999950689625244
141	0.61360813665017	0.335920224701221	0.949528361351392	0.596454445702045	0.597433819423111	0.999952022700454
142	0.615812017918258	0.336068846860815	0.951880864779073	0.595670963383599	0.596660421023053	0.999953373859689
143	0.618002918222695	0.336214864014686	0.954217782237382	0.594893111688214	0.595892762773071	0.999954746120945
144	0.62018098894725	0.336358324150996	0.956539313098246	0.594120821024588	0.595130755364428	0.999956127439461
145	0.622346374348716	0.336499279085006	0.958845653433722	0.593354001331741	0.594374338264123	0.99995753365872
146	0.62449921996953	0.336637775221614	0.961136995191145	0.592592582356665	0.593623429955802	0.99995895750543
147	0.626639666637173	0.336773860318749	0.963413526955922	0.591836484181028	0.59287796413662	0.999960405555309
148	0.628767855523322	0.336907577960457	0.965675433483779	0.591085641998631	0.592137859259451	0.999961867731604
149	0.630883924069805	0.337038972181146	0.967922896250951	0.590339985617728	0.591403043575884	0.999963342468123
150	0.63298800348456	0.337168090336553	0.970156093821113	0.5895994257799	0.59067347155719	0.999964852193741
151	0.635080343702136	0.337294850370278	0.972375194072415	0.588864509433755	0.589948328416579	0.999965680799104
152	0.637160732209707	0.337419656522467	0.974580388732174	0.58813336630689	0.589229736031147	0.999967923005611
153	0.639229639498539	0.337542186942646	0.976771826441185	0.587407728263901	0.588515447329786	0.999969489235864
154	0.641287078448208	0.337662600866143	0.978949679314351	0.586686934396877	0.587806122064825	0.999971071928246
155	0.643333170794974	0.337780939411349	0.981114110206323	0.585970907301459	0.587101714304429	0.999972686091052
156	0.645368040429503	0.33789723818221	0.983265278611713	0.58525959323117	0.586402152267767	0.999974321519345
157	0.647391808143198	0.338011533183055	0.985403341326253	0.584552933597381	0.585707372595409	0.999975974936325
158	0.649404590896398	0.338123861706142	0.987528452602539	0.583850860168066	0.585017325922149	0.99997765469655
159	0.651406505046617	0.338234258807406	0.989640763854024	0.583153312772603	0.584331955629707	0.999979361432167
160	0.653397666646747	0.33834275703887	0.991740423685616	0.582460241225774	0.583651195601131	0.999981086453542
161	0.655378186435328	0.338449392096866	0.993827578532195	0.581771575983038	0.582975005000969	0.999982842480264
162	0.657348178159012	0.338554193612491	0.995902371771503	0.581087276468504	0.582303310898679	0.9999846131938
163	0.659307746109413	0.338657199097584	0.997964945206996	0.580407256994984	0.581636095841607	0.999986429423143
164	0.661257003340612	0.338758433708538	1.00001543704915	0.579731495505385	0.580973269397615	0.999988258246145
165	0.663196053475827	0.338857930575535	1.00205398405136	0.579059924154591	0.580314797235295	0.999990114199079
166	0.665124999629326	0.338955720918326	1.00408072054765	0.578392482261861	0.579660638508591	0.999992005093978
167	0.66704394610241	0.339051832207838	1.00609577831025	0.577729127356441	0.579010732995202	0.999993921750583
168	0.668952994662814	0.33914629236812	1.00809928703093	0.577069812000054	0.578365028274306	0.999995860960503
169	0.670852242646253	0.33923913194772	1.01009137459397	0.576414470687444	0.577723494835091	0.999997837435534
170	0.672741789399006	0.339330376982705	1.01207216638171	0.575763061230154	0.577086077791172	0.999999844353792
171	0.674621732243475	0.339420053545726	1.0140417857892	0.575115538865644	0.576452727090558	1.00000187831704
172	0.676492165504206	0.339508188882041	1.01600035438625	0.574471849120185	0.575823405674734	1.00000394561592
173	0.678353184056957	0.339594807493928	1.01794799155088	0.573831951517529	0.575198061984791	1.00000604041092
174	0.680204878450364	0.339679936633752	1.01988481508412	0.573195785907657	0.57457666881133	1.00000817523932
175	0.682047341682635	0.339763598780114	1.02181094046275	0.572563319269103	0.573959169293774	1.00001033896255
176	0.683880662077273	0.339845819637225	1.0237264817145	0.571934495710779	0.573345534467198	1.00001254138045
177	0.68570492946799	0.339926621268057	1.02563155073605	0.571309280105566	0.572735713074251	1.00001477469276
178	0.687520229707918	0.340006028269408	1.02752625797733	0.570687618295262	0.572129677158464	1.00001704814195
179	0.689326649930069	0.340084061934742	1.02941071186481	0.570069475377176	0.571527378220994	1.00001935502587
180	0.691124273166523	0.340160746305338	1.03128501947186	0.569454795381427	0.570928793206983	1.00002170690632
181	0.692913185069376	0.340236100695636	1.03314928576501	0.568843552135574	0.570333866567056	1.00002409102182
182	0.694693466626497	0.340310147872304	1.0350036144988	0.56823569328485	0.569742573887539	1.00002651684228
183	0.696465199060198	0.340382908615484	1.03684810767568	0.567631177628927	0.569154879403364	1.00002898500963
184	0.69822846322335	0.340454402426997	1.03868286565035	0.567029970852744	0.568570740901839	1.00003149119572
185	0.699983337449388	0.340524649968517	1.0405079874179	0.566432027817549	0.56799012967504	1.00003404017265
186	0.701729898672507	0.340593671844672	1.04232357051718	0.56583730093445	0.567413020968442	1.0000366388332
187	0.703468225155595	0.340661485579363	1.04412971073496	0.565245763472374	0.566839367823741	1.00003927832748
188	0.705198391830994	0.34072811086382	1.04592650269481	0.564657369911652	0.566269145584761	1.00004196476407
189	0.706920473884039	0.340793565575171	1.04771403945921	0.564072086328128	0.565702317771264	1.00004469577277
190	0.708634543472743	0.340857869481254	1.049492412954	0.563489861078336	0.565138868805122	1.00004748249602
191	0.710340675185522	0.340921038154844	1.05126171334037	0.5629106740335	0.564578749098529	1.00005031309794
192	0.712038940735533	0.340983088945101	1.05302202968063	0.562334488734904	0.564021928411678	1.00005318837483
193	0.71372940756467	0.341044042575552	1.05477345014022	0.56176123690023	0.563468412786988	1.00005613197342
194	0.715412149556181	0.341103911158132	1.05651606071431	0.561190921548488	0.562918130306841	1.000059116932
195	0.717087232779448	0.341162714204153	1.0582499469836	0.560623479421089	0.562371083458032	1.00006216368631
196	0.718754725925772	0.341220466948632	1.0599751928744	0.560058881936805	0.561827237351738	1.00006526838061
197	0.720414696730618	0.341277184385583	1.0616918811162	0.559497100829131	0.561286557794082	1.00006842745659
198	0.722067211432287	0.341332881901696	1.06340009333398	0.558938102113615	0.560749017875651	1.00007164165934
199	0.723712333636388	0.341387576576807	1.06509991021319	0.558381832600827	0.560214612631089	1.00007492463188
200	0.725350128245979	0.341441282794977	1.06679141104096	0.55782826202527	0.559683312840745	1.00007827477824
201	0.726980660262105	0.341494013610609	1.06847467387271	0.557277371633492	0.559155077682464	1.0000816834961
202	0.728603990872372	0.341545785169346	1.07014977604172	0.556729108840615	0.558629904119911	1.00008516430896
203	0.730220183226137	0.341596610238025	1.07181679346416	0.556183453190112	0.558107754965617	1.00008871028102
204	0.731829297546652	0.341646503722271	1.07347580126892	0.555640359135469	0.557588621155198	1.00009233057931
205	0.733431395184694	0.341695478127686	1.07512687331238	0.555099804573294	0.55707246901712	1.00009601991374
206	0.73502653418138	0.341743548572313	1.07677008275369	0.554561735218241	0.556559300489689	1.00009979286151
207	0.73661477546463	0.341790725835858	1.07840550130049	0.554026144028624	0.556049067278656	1.00010363551518
208	0.738196175275593	0.341837024900754	1.08003320017635	0.553492971988119	0.555541777917452	1.00010756535181
209	0.739770792451397	0.341882456774051	1.08165324922545	0.552962204965932	0.555037393359037	1.00011157329144
210	0.741338683554592	0.341927033991718	1.08326571754631	0.552433808265709	0.554535897475085	1.00011566273259
211	0.742899903447851	0.341970769987752	1.0848706734356	0.551907731360809	0.55403729172958	1.0001198459612
212	0.744454507370063	0.342013676777101	1.08646818414716	0.551383938480296	0.55354156243538	1.0001241267096
213	0.746002551318581	0.342055764535763	1.08805831585434	0.550862417764833	0.553048671183039	1.00012849580481
214	0.747544088593945	0.342097045517884	1.08964113411183	0.550343125203611	0.552558614517833	1.00013296202592
215	0.749079172943789	0.342137530526108	1.0912167034699	0.549826035031282	0.55207137025517	1.00013752430664
216	0.750607855546951	0.342177232334489	1.09278508788144	0.549311086610345	0.551586953769243	1.0001422000487
217	0.752130190554102	0.34221615944035	1.09434634999445	0.548798285018236	0.551105311560897	1.00014697220984
218	0.753646227177923	0.342254325026632	1.09590055220456	0.548287554252185	0.550626476410503	1.00015186599742
219	0.755156018277622	0.342291737263664	1.09744775554129	0.547778901187643	0.550150394323107	1.00015686414698
220	0.756659612840461	0.342328407834063	1.09898802067452	0.547272268012191	0.549677080077513	1.0001619825038
221	0.758157060068293	0.342364347325862	1.10052140739415	0.546767608346829	0.549206536789361	1.00016723042823
222	0.759648409552186	0.342399565040471	1.10204797459266	0.546264900486413	0.54873874242653	1.00017260565226
223	0.761133709786093	0.34243407069556	1.10356778048165	0.545764110475476	0.548273688354802	1.00017811193934
224	0.762613008854272	0.342467873658296	1.10508088251257	0.545265209495946	0.547811361197131	1.00018375085515
225	0.764086353322462	0.342500984225618	1.10658733754808	0.544768137570597	0.547351780393835	1.00018953795922
226	0.765553790570678	0.342533410971885	1.10808720154256	0.544272877203887	0.54689492191437	1.00019546975679
227	0.767015366619602	0.342565163248267	1.10958052986787	0.543779383756253	0.546440790356463	1.00020155490357
228	0.768471126860181	0.342596250362846	1.11106737722303	0.543287603960158	0.545989399629758	1.00020780545288
229	0.769921117466684	0.342626679960403	1.11254779742709	0.542797545988749	0.545540701114327	1.00021420797448
230	0.771365381708861	0.342656462298783	1.11402184400764	0.54230909630921	0.54509477143806	1.00022079914081
231	0.772803964672427	0.342685604795636	1.11548956946806	0.541822262586598	0.544651563586234	1.00022756605413
232	0.774236910119942	0.342714115675979	1.11695102579592	0.541337009441948	0.544211075138682	1.00023451353468
233	0.775664261231826	0.342742003119211	1.11840626435104	0.540853306142996	0.543773299575598	1.00024164510936
234	0.777086059804996	0.342769276260726	1.11985533606572	0.540371008104702	0.543338346348385	1.00024900706407
235	0.778502349131067	0.342795941732284	1.12129829086335	0.539890173866727	0.542906119032478	1.0002565684936
236	0.77991317118513	0.342822007012769	1.1227351781979	0.539410813773938	0.542476570966974	1.00026431806038
237	0.781318566280732	0.342847480991107	1.12416604727184	0.538932693552146	0.54204990346404	1.00027233395373
238	0.782718575933001	0.342872370347272	1.12559094628027	0.538455856652861	0.541626037051947	1.00028059196792
239	0.784113240575226	0.342896682443812	1.12700992301904	0.537980223102984	0.541205017625012	1.00028911319488
240	0.785502600550944	0.342920423976045	1.12842302452699	0.537505886481879	0.540786716328166	1.00029785686647
241	0.786886695172353	0.342943602482695	1.12983029765505	0.537032589889832	0.54037135846602	1.00030690702379
242	0.788265563846138	0.342966224538605	1.13123178838474	0.53656038017861	0.539958863231889	1.00031623965574
243	0.789639245302224	0.342988296914715	1.13262754221694	0.536089267792708	0.539549187143682	1.00032584437075
244	0.7910077782838	0.343009826034206	1.13401760431801	0.535618982127513	0.53914257010154	1.00033580815178
245	0.792371200707682	0.343030818356281	1.13540201906396	0.535149613300868	0.538738889180603	1.00034609278252
246	0.793729550075028	0.343051280319966	1.13678083039499	0.534681157989233	0.538338116050315	1.00035669294242
247	0.795082864708279	0.34307121725192	1.1381540819602	0.534213228016635	0.53794060988283	1.00036773475657
248	0.796431180262221	0.343090636211019	1.13952181647324	0.533746193049456	0.537545967955711	1.00037908541023
249	0.797774534876198	0.343109541754007	1.14088407663021	0.533279559093772	0.537154656583293	1.00039090657264
250	0.799112964063299	0.343127940224078	1.14224090428738	0.532813489630544	0.536766481268829	1.00040313609355
251	0.800446504834393	0.343145836222109	1.1435923410565	0.532347683942674	0.536381714664547	1.00041586920903
252	0.80177519130814	0.343163236495984	1.14493842780412	0.531882418145049	0.536000049901961	1.00042900639248
253	0.803099061072935	0.34318014423194	1.14627920530487	0.531417156066838	0.53562199708696	1.00044272188662
254	0.804418145889357	0.343196567484051	1.14761471337341	0.530952480366114	0.535246941975088	1.00045681365026
255	0.805732485195699	0.343212506862134	1.14894499205783	0.530487419551123	0.534875833068961	1.00047160149685
256	0.807042113254723	0.3432279672673	1.15027008052202	0.530021989298987	0.53450862690272	1.00048707332431
257	0.808347061076471	0.343242956206147	1.15159001728262	0.529556696161898	0.534144786838931	1.00050305332232
258	0.80964736674727	0.343257474232033	1.1529048409793	0.529090759549798	0.533785070732755	1.00051979608809
259	0.810943063694401	0.343271525789926	1.15421458948433	0.528624188547744	0.533429442913973	1.00053729194494
260	0.812234184181235	0.34328511601049	1.15551930019173	0.528157121739387	0.533077737835118	1.00055548830743
261	0.81352076490877	0.343298245487008	1.15681901039578	0.527688971398014	0.532730520777106	1.00057457436599
262	0.814802836621861	0.343310919968161	1.15811375659002	0.527220043146059	0.532387458962806	1.00059444192805
263	0.816080439094133	0.343323136368221	1.15940357546235	0.526749291929203	0.532049578700104	1.00061543146436
264	0.817353599341849	0.343334903141223	1.16068850248307	0.526277509749647	0.531716058704009	1.00063727328315
265	0.818622356531609	0.343346216978286	1.1619685735099	0.525803746403614	0.531387830896695	1.00066027576265
266	0.819886745353606	0.343357078367013	1.16324382372062	0.525327710871101	0.531065164623052	1.00068452813031
267	0.821146795908649	0.343367491722854	1.1645142876315	0.524849698932191	0.530747739042351	1.00070992540566
268	0.822402549271694	0.34337745076467	1.16578000003636	0.52436861445761	0.53043663495264	1.00073682280304
269	0.823654035920963	0.343386958787136	1.1670409947081	0.523884725091742	0.530131560893676	1.00076512434296
270	0.824901296554157	0.343396009081762	1.16829730563592	0.52339708701357	0.529833445856432	1.00079513393167
271	0.826144363793789	0.343404602159663	1.16954896595345	0.522905757749659	0.529542211152884	1.00082682465761
272	0.827383275595598	0.34341273311973	1.17079600871533	0.522410215068724	0.52925836268873	1.0008603606585
273	0.828618078863747	0.343420388211079	1.17203846707483	0.521909082848066	0.528983267949334	1.00089618652524
274	0.829848802678933	0.343427570121837	1.17327637280077	0.521402951855803	0.528716313224384	1.00093409910196
275	0.831075498105993	0.343434260358432	1.17450975846443	0.520890240065886	0.52845907591456	1.0009746095976
276	0.832298210754672	0.343440445154452	1.17573865590912	0.520370113061797	0.528212381557797	1.00101798246208
277	0.833516984009277	0.343446112427998	1.17696309643727	0.51984209130793	0.527976699242556	1.00106436515852
278	0.834731868693946	0.34345124260524	1.17818311129919	0.519305176851069	0.527753022691198	1.00111407480471
279	0.835942920705589	0.343455810833984	1.17939873153957	0.518758163980671	0.527542557578697	1.00116749587342
280	0.837150209531142	0.34345977885277	1.18060998838391	0.518199042025307	0.527347325428565	1.00122527546218
281	0.838353798429085	0.343463113780351	1.18181691220944	0.517626688398608	0.527168454641175	1.00128776882306
282	0.839553754450741	0.343465778577016	1.18301953302776	0.51704001506195	0.527007042040425	1.0013553193911
283	0.840750187058187	0.343467695197234	1.18421788225542	0.516435363835694	0.526866787875172	1.00142910972534
284	0.841943180987844	0.34346880843144	1.18541198941928	0.515811517894338	0.526748931084815	1.00150952317855
285	0.843132866219716	0.343469019164056	1.18660188538377	0.515164919251927	0.526657086810627	1.00159770688885
286	0.844319388977746	0.343468211849149	1.18778760082689	0.514492019981691	0.526594871974939	1.00169480326013
287	0.845502913598943	0.343466252591171	1.18896916619011	0.513789332146802	0.526565856595111	1.00180193418006
288	0.846683665338631	0.343462948020462	1.19014661335909	0.513051353673058	0.526575670750598	1.00192087754173
289	0.847861901958591	0.343458072149514	1.19131997410811	0.512272731896402	0.52662981841016	1.00205336199846
290	0.849037982282082	0.343451300390984	1.19248928267307	0.511445385611769	0.526736607637669	1.00220200558014
291	0.850212308530102	0.34344226428292	1.19365457281302	0.510562183219438	0.526903427257571	1.00236911848836
292	0.851385445446812	0.343430436718334	1.19481588216515	0.509612413589681	0.527141366541354	1.00255818050207
293	0.852558098431556	0.343415152022915	1.19597325045447	0.5085843888768	0.527462594371312	1.00277299618962
294	0.853731193929999	0.343395527754913	1.19712672168491	0.507463908398191	0.527881955608967	1.0030182001149
295	0.854905903843563	0.343370439960765	1.19827634380433	0.506235468182617	0.528415779221139	1.00329887002006
296	0.856083721898792	0.343338448295361	1.19942217019415	0.504881882511096	0.529082314605204	1.00362065993087
297	0.857266495012798	0.343297764294107	1.2005642593069	0.503385644753593	0.529900395959735	1.00398936925061
298	0.858456343573414	0.343246326904388	1.2017026704778	0.50173259827515	0.530885715662077	1.00440975810002
299	0.859655535671338	0.343181923335235	1.20283745900657	0.499914727888587	0.532047946506986	1.00488464319448
300	0.860866169517143	0.343102496335599	1.20396866585274	0.497934662605702	0.533386011895236	1.00541342044524
301	0.862089815407499	0.34300649253734	1.20509630794484	0.495807529337756	0.53488597557087	1.005991431681
302	0.863327088587079	0.342893279143294	1.20622036773037	0.49356169907068	0.536519981616023	1.00660967183333
303	0.864577493148476	0.342763299618611	1.20734079276709	0.491234257577917	0.538250663089788	1.00725621720612
304	0.865839667508526	0.342617840663076	1.2084575081716	0.488862938979632	0.540039380457638	1.00791883623406
305	0.867111543913002	0.34245888009221	1.20957042400521	0.486483065653577	0.541849381337537	1.00858598020173
306	0.868390896383761	0.342288557935807	1.21067945431957	0.484121804785695	0.543651941601207	1.00924869110653
307	0.869675573182219	0.342108950876498	1.21178452405872	0.481798410752634	0.54542628774233	1.00990055063225
308	0.870963630354492	0.341921941776855	1.21288557213135	0.479525485881395	0.547158431977778	1.01053729243963
309	0.872253423335926	0.341729129757776	1.2139825530937	0.477310170757561	0.548840051938543	1.01115643379458
310	0.873543594545222	0.34153184090901	1.21507543545423	0.475155813010388	0.550466814818139	1.01175674010632
311	0.874833042770568	0.341331156849222	1.21616419961979	0.473063215874684	0.552037108953087	1.01233782190375
312	0.876120908138614	0.341127928519755	1.21724883665837	0.471031348099383	0.553551327371827	1.01289990695425
313	0.877406450915723	0.340922892491652	1.21832934340738	0.469058693985344	0.555010424189574	1.01344339041613
314	0.878689132835603	0.340716592206075	1.21940572504168	0.467142681054466	0.556416557665382	1.01396903237154
315	0.879968493980826	0.340509496348108	1.22047799032893	0.465280766747707	0.557771906484035	1.01447759139554
316	0.881244179673765	0.340301972733791	1.22154615240756	0.463470198368951	0.559078934969723	1.01496990665052
317	0.882515895572097	0.340094331404331	1.22261022697643	0.46170833252671	0.56034003871648	1.01544678902552
318	0.883783415482871	0.339886817000892	1.22367023248376	0.459992531650159	0.561557656898637	1.01590905621107
319	0.885046553283075	0.339679635704581	1.22472618898766	0.458320325702757	0.562734088460932	1.0163574767399
320	0.886305164103564	0.33947295403973	1.22577811814329	0.45668935668518	0.563871550117429	1.0167927883809
321	0.887559124052306	0.339266918315449	1.22682604236775	0.455097475701925	0.564972062719727	1.01721566388775
322	0.888808344256546	0.339061641103438	1.22786998535998	0.453542608777259	0.56603759890352	1.01762675671803
323	0.890052747370494	0.338857223776921	1.22890997114742	0.452022880250344	0.567069939665324	1.01802665762311
324	0.891292275480727	0.338653748897272	1.229946024378	0.45053652861881	0.56807076623235	1.01841592318351
325	0.892526893381302	0.338451277070816	1.23097817045212	0.449081861894181	0.569041708576642	1.01879509093112
326	0.893756563247394	0.33824987122328	1.23200643447067	0.447657393142099	0.569984186990907	1.01916463142994
327	0.894981257706562	0.338049584046623	1.23303084175319	0.446261735395309	0.570899529437977	1.01952498439872
328	0.896200978732079	0.337850439915107	1.23405141864719	0.444893472594812	0.571789119249958	1.01987660380617
329	0.897415701495997	0.337652488641839	1.23506819013784	0.443551481359373	0.572654020145196	1.02021984421176
330	0.898625427215548	0.337455754872086	1.23608118208763	0.442234598991448	0.573495358791179	1.02055507721874
331	0.8998301696377	0.337260251046496	1.2370904206842	0.440941696244375	0.574314239889569	1.02088266577392
332	0.901029928357211	0.337066002905125	1.23809593126234	0.439671820451	0.575111576896286	1.0212029130984
333	0.90222470940094	0.336873029792189	1.23909773919313	0.43842406514775	0.575888242520654	1.02151610848711
334	0.903414534768236	0.33668133556366	1.2400958703319	0.437197509780945	0.576645139099655	1.02182254867011
335	0.904599414937739	0.336490934836093	1.24109034977383	0.435991367654775	0.57738302303222	1.02212248488405
336	0.905779374230662	0.336301828783912	1.24208120301457	0.434804837112522	0.5781026794913	1.02241617576099
337	0.906954426864706	0.336114027975844	1.24306845484055	0.433637228712409	0.57880477069729	1.02270384165643
338	0.908124595075007	0.335927535098593	1.2440521301736	0.432487859798454	0.579489960129322	1.02298570221408
339	0.909289905587409	0.335742348330257	1.24503225391767	0.431356070214496	0.580158893442181	1.02326197066668
340	0.910450382218817	0.335558468388098	1.24600885060692	0.430241258243998	0.580812154717391	1.02353284075244
341	0.911606047934941	0.335375896563257	1.2469819444982	0.429142865348002	0.581450283832373	1.02379849203403
342	0.912756931586738	0.335194628321429	1.24795155990817	0.428060337133581	0.582073822931172	1.02405910391716
343	0.913903059702034	0.335014661110719	1.24891772081275	0.426993164220686	0.582683266678655	1.02431484076631
344	0.915044455215195	0.334835995558864	1.24988045077406	0.425940885786072	0.58327905715171	1.02456585045295
345	0.916181155131143	0.3346586187231	1.25083977385424	0.424902994906341	0.583861698527872	1.02481229876026
346	0.91731317934285	0.334482533667458	1.25179571301031	0.423879099303904	0.584431561078855	1.02505431071868
347	0.918440561587198	0.334307730111937	1.25274829169914	0.422868757917092	0.584989079796441	1.02529203012931
348	0.919563329356542	0.334134203479147	1.25369753283569	0.421871583681591	0.585534628709864	1.02552558197805
349	0.920681512033406	0.33396194718539	1.2546434592188	0.420887199628311	0.586068574134007	1.02575508840825
350	0.921795139662798	0.333790953810079	1.25558609347288	0.41991524383547	0.586591268358179	1.02598066686234
351	0.922904238107443	0.333621219673262	1.25652545778071	0.418955392758084	0.587103020468317	1.0262024214105
352	0.924008849037429	0.333452725966482	1.25746157500391	0.418007258282307	0.587604223633348	1.02642048073317
353	0.92510898897684	0.333285477412235	1.25839446638907	0.417070594864084	0.588095098076155	1.0266349215159
354	0.926204692905451	0.333119461112567	1.25932415401802	0.416145076784266	0.588575966981553	1.02684585073437
355	0.927295990375372	0.332954669093158	1.26025065946853	0.415230418629426	0.589047106907115	1.02705336107829
356	0.928382913060611	0.332791091187013	1.26117400424762	0.414326336134777	0.589508796280117	1.02725754542293
357	0.929465487528677	0.332628721837949	1.26209420936663	0.413432581788625	0.589961270583962	1.0274584835151
358	0.930543744815533	0.332467551092975	1.26301129590851	0.412548895844365	0.590404783550097	1.02765626020161
359	0.931617713469505	0.332307571150274	1.26392528461978	0.411675040681988	0.590839563906398	1.0278509525761
360	0.932687425863955	0.332148770431393	1.26483619629535	0.410810768457318	0.591265856012944	1.02804264207825
361	0.933752906247464	0.331991144794281	1.26574405104174	0.409955880444019	0.591683844659621	1.02823139215747
362	0.934814189805213	0.331834679665168	1.26664886947038	0.409110130968135	0.592093776580534	1.02841728439445
363	0.935871301181964	0.331679370165703	1.26755067134767	0.408273334465709	0.592495824585193	1.02860037815325
364	0.936924271636676	0.33152520504847	1.26844947668515	0.407445279146262	0.592890197040118	1.02878074310637
365	0.937973128822636	0.331372176265817	1.26934530508845	0.406625777689675	0.593277073288064	1.02895844007531
366	0.939017901566172	0.331220274500729	1.2702381760669	0.405814642937372	0.593656634501499	1.0291335301978
367	0.940058617091072	0.331069491761119	1.27112810885219	0.40501170141879	0.594029046263425	1.02930606976604
368	0.941095304080914	0.330919818525606	1.27201512260652	0.404216777654605	0.594394478615078	1.02947611619284
369	0.942127991302972	0.3307712450322	1.27289923633517	0.403429700725526	0.594753097585469	1.02964372550128
370	0.943156706685399	0.330623762139765	1.27378046882516	0.402650308588895	0.595105059528058	1.02980895065274
371	0.944181478031282	0.330477360662685	1.27465883869397	0.401878444188083	0.595450516043487	1.02997184302408
372	0.945202330487859	0.330332033719073	1.27553436420693	0.401113967983085	0.595789597591613	1.03013244752697
373	0.94621929326584	0.330187770503925	1.27640706376976	0.400356723837489	0.596122457740935	1.03029081579054
374	0.947232391720078	0.330044563628887	1.27727695534896	0.399606578698824	0.596449221524473	1.03044699079035
375	0.948241655002072	0.329902402044759	1.27814405704683	0.398863383739154	0.596770036022713	1.03060102192002
376	0.949247107568703	0.329761278890501	1.2790083864592	0.398127017074547	0.597085014496169	1.03075294836257
377	0.950248776476315	0.32962118475675	1.27986996123307	0.397397346699352	0.597394284771055	1.03090281349912
378	0.95124668878073	0.32948211009246	1.28072879887319	0.396674243386647	0.597697972372009	1.03105065990213
379	0.952240868577	0.329344047925162	1.28158491650216	0.3959575957187	0.597996180614776	1.03119652337468
380	0.953231342831816	0.329206988503271	1.28243833133509	0.395247280059893	0.598289030127889	1.03134044479517
381	0.954218136636913	0.329070923657438	1.28328906029435	0.394543184753197	0.598576626902074	1.03148246053592
382	0.955201275020145	0.328935845136582	1.28413712015673	0.393845200672971	0.598859074690839	1.03162260619278
383	0.95618078394847	0.328801743700838	1.28498252764931	0.393153215893411	0.599136482080297	1.03176091871581
384	0.957156687569816	0.328668611635978	1.28582529920579	0.392467129840267	0.599408943624785	1.03189743074003
385	0.958129010756934	0.328536440435701	1.28666545119263	0.391786840001329	0.599676557476297	1.0320321758894
386	0.959097777617933	0.328405222158988	1.28750299977692	0.391112249593208	0.599939415125254	1.03216518568106
387	0.960063013050721	0.328274948024014	1.28833796107473	0.390443259191279	0.600197612579684	1.03229649294045
388	0.96102474023169	0.32814561067814	1.28917035090983	0.389779780068786	0.600451232417443	1.03242612630278
389	0.961982983757621	0.328017201366898	1.29000018512452	0.389121717218497	0.600700366578833	1.03255411722011
390	0.96293776679269	0.327889712504624	1.29082747929731	0.3884689846476	0.600945095744145	1.03268049361758
391	0.963889113073384	0.327763135872718	1.2916522489461	0.387821494440819	0.601185504047516	1.03280528442744
392	0.96483704526916	0.327637464086152	1.29247450935531	0.387179165683112	0.601421666968145	1.03292851582909
393	0.965781584106764	0.327512691403674	1.29329427551044	0.386541928735387	0.601653645472363	1.0330502096737
394	0.966722759702362	0.327388803510674	1.29411156321304	0.3859096647631	0.601881568148634	1.03317040796474
395	0.967660588005494	0.32726579873556	1.29492638674105	0.385282331636156	0.602105460152352	1.03328912165408
396	0.968595094073613	0.327143667101345	1.29573876117496	0.384659839225669	0.602325412609705	1.03340638142333
397	0.969526298568979	0.327022402447815	1.29654870101679	0.38404212218809	0.602541483560803	1.0335222078403
398	0.97045422357941	0.326901997233857	1.29735622081327	0.383429108080015	0.602753741418704	1.03363662458878
399	0.971378892909843	0.326782442311889	1.29816133522173	0.382820715237075	0.602962268000274	1.03374965949885
400	0.972300326277946	0.326663732029286	1.29896405830723	0.382216885694219	0.603167113211562	1.0338613304655
451	1.01545431799601	0.321577000382255	1.33703131837827	0.356245844935662	0.609875787294411	1.03814838512542
501	1.05178737813984	0.317992089793546	1.36977946793338	0.337104949816007	0.61194051316531	1.04059749552662
551	1.08365053224718	0.315339539752719	1.3989900719999		0.321851028703159	0.611605022693333	1.04206306298474
601	1.11202366527061	0.313331722165944	1.42535538743655	0.309257838877109	0.609866350079439	1.04291957854864

